Minimum effort decentralized control design for contracting network systems

We consider the problem of making a networked system contracting by designing minimal effort local controllers. Our method combines a hierarchical contraction characterization and a matrix-balancing approach to stabilizing a Metzler matrix via minimal diagonal perturbations. We demonstrate our approach by designing local controllers that render contractive a network of FitzHugh-Nagumo neurons with a general topology of interactions.

==> Figures/membrane_voltage.csv <==
0,-0.546790638010238,-3.87610299491185,3.87250979503323
0.0013664235521703,-0.520402744422325,-3.69238650759803,3.74811233027628
0.0027328471043406,-0.493780098224442,-3.52795764917975,3.63758038929507
0.0040992706565109,-0.466918302015996,-3.37929817786172,3.53873186605331
0.0054656942086812,-0.439813040891815,-3.24366409734603,3.44980478543443
0.00888833077997063,-0.370823482589098,-2.94797684234789,3.26160426166136
0.0123109673512601,-0.300218041200858,-2.70023238998157,3.11280059353885
0.0157336039225495,-0.227942852731047,-2.48641721765234,2.99364197015079
0.0191562404938389,-0.15395416867919,-2.29612351598581,2.89589095176215
0.0235742591093514,-0.0558646819929585,-2.07556663113378,2.793296653108
0.027992277724864,0.0451644823177564,-1.87643060499794,2.71281645668354
0.0324102963403765,0.149112422205097,-1.69249135931137,2.6496890350907
0.036828314955889,0.255897846888048,-1.51923326898406,2.59987213275932
0.0429077092925427,0.407191913960335,-1.29270343495941,2.54800332751603
0.0489871036291965,0.562925317589856,-1.07464712939111,2.51208985937811
0.0550664979658502,0.722130321387096,-0.860587727933051,2.48878147924687
0.061145892302504,0.883503313438816,-0.647195917223184,2.47487153014924
0.0687612846699753,1.08621834956315,-0.377310921946709,2.46713334099854
0.0763766770374467,1.28589108326887,-0.101605256359919,2.46834744964287
0.083992069404918,1.47845752722558,0.181290640917834,2.47647791648638
0.0916074617723894,1.65996668488866,0.470793626326887,2.48924431629966
0.100740760059567,1.85832804781498,0.823006787737766,2.50820698197019
0.109874058346745,2.03185134479279,1.17098236203103,2.53030109067465
0.119007356633922,2.17878974093402,1.50223453463988,2.55440208395328
0.1281406549211,2.30014302665324,1.80355616218339,2.57904962491878
0.133401277875416,2.35956589037069,1.95865033292056,2.59302969665256
0.138661900829733,2.41198196962187,2.09856103491125,2.60684762545984
0.143922523784049,2.4580243488755,2.22267759941677,2.62040848625397
0.149183146738365,2.49840895866035,2.33113163991884,2.63363442253287
0.154443769692682,2.53386527420414,2.42473607095294,2.64646543145923
0.159704392646998,2.56494636553942,2.50455823388787,2.65884775556481
0.164965015601314,2.59217873451263,2.57188682300623,2.67073780706191
0.170225638555631,2.61610627572417,2.62830217110489,2.68210813045917
0.177250524143425,2.64382094150827,2.68982915258912,2.69646682228541
0.184275409731219,2.66727551818492,2.73787946924511,2.70980716708837
0.191300295319014,2.6870469246296,2.77471979064189,2.72207312590256
0.198325180906808,2.70388624431519,2.80330173191525,2.73328638439026
0.205513229504238,2.71875732485593,2.82674179033523,2.74372326361208
0.212701278101667,2.73136383584307,2.84497973188302,2.75303119472245
0.219889326699096,2.74190038707497,2.8588369142832,2.76116942393053
0.227077375296525,2.75071024442299,2.86958375250339,2.76819864829649
0.235546015409237,2.75932172672449,2.87971497107073,2.77520386664711
0.244014655521949,2.76589894173589,2.88691587609224,2.78064352048277
0.25248329563466,2.7704329187946,2.89131810535338,2.78441298618678
0.260951935747372,2.77325391791295,2.89377273984285,2.78669235095
0.270700624571891,2.77487109346157,2.8951969594965,2.78782395334652
0.280449313396409,2.77427423872554,2.89429171703944,2.78689606160648
0.290198002220928,2.7712520150424,2.89078206886774,2.78366599332715
0.299946691045447,2.76626485369296,2.88542912469468,2.77854381833897
0.310310605673818,2.75939606714416,2.87858943903308,2.77157849553446
0.320674520302188,2.75019685653038,2.86948985971682,2.76232695979205
0.331038434930559,2.73837409048939,2.85773610030611,2.75048157057244
0.34140234955893,2.72444814215035,2.84407120110088,2.73656516531963
0.352863744214345,2.70734306132119,2.82775498977254,2.71951925355536
0.36432513886976,2.68746700419332,2.80877312616133,2.69972353519392
0.375786533525176,2.66439550775263,2.78654610102782,2.67673871136839
0.387247928180591,2.63884713927726,2.76210956692065,2.65130730507698
0.398951946561577,2.61095951762742,2.73593261499849,2.62359446379723
0.410655964942564,2.58031795575659,2.70715177831809,2.59314774336645
0.42235998332355,2.54662026774654,2.67534822181481,2.55965468771881
0.434064001704537,2.51038854252625,2.64131303721805,2.5236605775455
0.446437076096353,2.46991278289852,2.60375824486755,2.48349584915745
0.45881015048817,2.42653220849606,2.56356388515281,2.440458357647
0.471183224879986,2.38003573322853,2.5204331941897,2.39433022762765
0.483556299271803,2.33079949200028,2.47498108227996,2.34550918004496
0.497082975336989,2.27427665394176,2.42333065086142,2.28951783484803
0.510609651402176,2.21451322028992,2.36893718378788,2.2303456130665
0.524136327467362,2.15140640356158,2.31165640189011,2.16788834399556
0.537663003532549,2.0852134765091,2.25197805021315,2.10242607133133
0.553046664720571,2.00650359183485,2.18178407888173,2.02467366151164
0.568430325908593,1.92402840392394,2.10885395897683,1.94328390217918
0.583813987096614,1.83787410411808,2.03332768771066,1.85835493887835
0.599197648284636,1.74827323361145,1.95570280776189,1.77015087200861
0.618101906970783,1.63385676565061,1.8582095650448,1.65773276350665
0.63700616565693,1.51516997919997,1.75899615409677,1.54138938174925
0.655910424343078,1.39294883114246,1.6590856415219,1.42191085601745
0.674814683029225,1.26812032803448,1.55979400784368,1.30029086065288
0.694783799049981,1.13481309297538,1.45732110483629,1.17094971202889
0.714752915070737,1.00196673791186,1.3595100554537,1.04272593751097
0.734722031091494,0.872147706140291,1.26901645652237,0.91822410055898
0.75469114711225,0.748634525503826,1.18888952542744,0.800714721677278
0.774660263133006,0.635412620219566,1.12252210559442,0.694120934096591
0.794629379153763,0.537269466228487,1.07386560673388,0.603118710761197
0.814598495174519,0.459496903652017,1.04682660728305,0.53284302895862
0.834567611195275,0.407755000988058,1.04494408062006,0.488743171882369
0.850845333589734,0.388882745814569,1.06416274628601,0.476033707269823
0.867123055984193,0.394200366510154,1.10348858787003,0.487317881279791
0.883400778378651,0.426394458968509,1.16340051653778,0.52509205866449
0.89967850077311,0.4876841816224,1.24325537442509,0.591294053034602
0.91425265636332,0.568528523935293,1.33021024248271,0.675657651810391
0.928826811953531,0.67431340195621,1.42978970814324,0.783719198509529
0.943400967543741,0.804192063925621,1.53929001858878,0.914157664337486
0.957975123133951,0.955851722851766,1.65504341369699,1.06413642168379
0.974388813512464,1.14759141362464,1.78769994835662,1.25063139053262
0.990802503890976,1.35278207337059,1.91841942886096,1.44700554115791
1.00721619426949,1.56094640124537,2.04333585445769,1.64342208025029
1.023629884648,1.76054992511152,2.15898272940171,1.82946747454966
1.03484669524015,1.88667923138226,2.2318218031945,1.94617015534071
1.04606350583231,2.00224749751527,2.2993868672943,2.05280771061912
1.05728031642446,2.10605085925942,2.36138121227822,2.1485110068534
1.06849712701662,2.19823123315419,2.41844798832354,2.23369077850767
1.07971393760877,2.2802724464003,2.47165675635989,2.30989924545353
1.09093074820092,2.35201435049881,2.52025139588103,2.37690377238463
1.10214755879308,2.41369639383651,2.56393256943869,2.43486522694723
1.11336436938523,2.46763023787222,2.60385579268874,2.48590116339074
1.12398113807306,2.51387310132979,2.6393591593861,2.52993426142015
1.13459790676088,2.55463635289355,2.67160266890699,2.5689568045368
1.14521467544871,2.58989703978034,2.70025469138854,2.6028924964077
1.15583144413654,2.62112637223442,2.72620300751667,2.63307940795652
1.16668895235156,2.65048526681679,2.75104544281547,2.6615494134862
1.17754646056659,2.67603726651855,2.77290149215823,2.68639754331134
1.18840396878161,2.69742078783081,2.79124716091804,2.70723430718034
1.19926147699664,2.71580301939009,2.80712790744888,2.72518560271645
1.20872658038821,2.73025328396271,2.81977285214623,2.73932968947774
1.21819168377979,2.74242076885893,2.83037630724127,2.75124505640187
1.22765678717136,2.75214103390225,2.83870639117194,2.76075440676475
1.23712189056294,2.7598410816739,2.84522249168269,2.76828232468673
1.24638232627345,2.76586579090756,2.85032782284658,2.77417529465681
1.25564276198397,2.76992711376456,2.85359694287359,2.77812776033905
1.26490319769449,2.77186113471258,2.85482040361816,2.77996922740342
1.27416363340501,2.77199419460295,2.85437636238396,2.78002864637774
1.2849292290606,2.77050022155001,2.85248154354492,2.77847981452826
1.29569482471619,2.76641848890172,2.84809780900342,2.77435766485847
1.30646042037178,2.75933175927384,2.84071384223304,2.76723541716518
1.31722601602737,2.74995893888203,2.83120777327147,2.7578451322989
1.32876547059297,2.73832156143306,2.81980698456387,2.74622585274742
1.34030492515857,2.72376981083634,2.80556061546932,2.73170123950914
1.35184437972418,2.70578030033639,2.78782220329998,2.71373666051484
1.36338383428978,2.68525286785946,2.76773386251861,2.6932530747939
1.37507011912017,2.66281158556973,2.74615601259198,2.67089551117572
1.38675640395056,2.63752178998123,2.72181226503136,2.64569920036098
1.39844268878096,2.60899806046769,2.69422198194055,2.61727029471101
1.41012897361135,2.57791153548291,2.66426599324145,2.58629838353009
1.42240237240035,2.54324505798384,2.63120770586314,2.55179218906063
1.43467577118936,2.50561217372984,2.59532841634848,2.51433565343422
1.44694916997837,2.46471890478102,2.55625833689361,2.4736283135837
1.45922256876737,2.42107305108362,2.51469314781785,2.4301947169681
1.47249418945,2.37136024013428,2.46771781489125,2.38075898814151
1.48576581013262,2.31839480378376,2.41776185656709,2.32810016655653
1.49903743081525,2.26198984867647,2.36458894585876,2.2720276706691
1.51230905149787,2.20249975101853,2.30873161728743,2.21291224553663
1.52716376207975,2.1326745476498,2.24364835785825,2.1435754055581
1.54201847266162,2.05911062087827,2.17538012819256,2.0705606008116
1.55687318324349,1.98178436773608,2.10390791547718,1.99384672160436
1.57172789382536,1.90093417085894,2.02965901422458,1.91369106950741
1.58940990891581,1.80044624686409,1.93824718646811,1.81416265437127
1.60709192400625,1.69550381318771,1.84369724055704,1.71032996233172
1.6247739390967,1.58647350339582,1.74651693992186,1.60258000594535
1.64245595418715,1.47382106777926,1.64744385715519,1.49141150574281
1.66679400929209,1.3140771226512,1.50967093386068,1.33410261130177
1.69113206439702,1.15102186863344,1.37281976441302,1.17401046788651
1.71547011950196,0.987965330626688,1.24062950114262,1.01452129540841
1.7398081746069,0.829490495716074,1.11789888957896,0.860271547631524
1.76442346553627,0.679960238655166,1.00928790207482,0.715698212879394
1.78903875646564,0.549375462672069,0.923786984951247,0.590694759017737
1.81365404739501,0.447205327745513,0.8694735305897,0.494587514231026
1.83826933832439,0.383917158558284,0.854367573825346,0.437617016289986
1.85787430963681,0.368639261352292,0.875427243591509,0.427350519487761
1.87747928094923,0.390251465533383,0.929331893305221,0.453789858255208
1.89708425226165,0.45310658247865,1.01735345690628,0.521029952564479
1.91668922357407,0.560247958076305,1.13820823077827,0.631701428959109
1.93629419488649,0.712846766143877,1.2871873930932,0.78635967961728
1.95589916619891,0.907985498606645,1.45757208368095,0.981209835690997
1.97550413751133,1.13721803039384,1.64019882675926,1.20709589670083
1.99510910882375,1.38626577109611,1.82197349789865,1.44931117495108
2.01100963182142,1.58942734038017,1.9611104530294,1.64465896292452
2.0269101548191,1.78233553593299,2.08886914199714,1.82864980951842
2.04281067781678,1.95723001800503,2.20219319914604,1.9944187699128
2.05871120081445,2.10922929831148,2.30227534940445,2.13818037374946
2.06877315004949,2.19314891783404,2.36005128429853,2.21773225766682
2.07883509928453,2.26788626441393,2.41291115396559,2.28872103026258
2.08889704851956,2.33374988217466,2.46089833693069,2.35144899754443
2.0989589977546,2.39203180499999,2.5047834252568,2.40716040324559
2.10902094698964,2.44437925148149,2.5454918569266,2.45740734835908
2.11908289622468,2.49070824487894,2.58258682456314,2.50205424029488
2.12914484545971,2.53125236734482,2.61597258459707,2.54128789875211
2.13920679469475,2.56731283295985,2.64639555646411,2.57631869415814
2.14999377287632,2.60261346814072,2.67676078493334,2.6107287935014
2.16078075105789,2.63357079976173,2.70383402125363,2.64099972173903
2.17156772923946,2.65993664295543,2.72720214723867,2.66685227338031
2.18235470742103,2.68299455843474,2.74786830637595,2.68951773463067
2.1910817010062,2.70004974869104,2.76327716430113,2.70631339068276
2.19980869459137,2.715049445466,2.77687076002779,2.72110096704339
2.20853568817654,2.72792990006871,2.7885380099247,2.73380728917724
2.21726268176171,2.73898450587827,2.79855151844971,2.74471888386817
2.2268233899846,2.74942882764301,2.80804731094173,2.75503670514579
2.23638409820749,2.7576925865572,2.81549644708936,2.76319675666857
2.24594480643038,2.76357693631625,2.8206583908295,2.76899408533615
2.25550551465327,2.76749431042639,2.82397278048473,2.77284101828558
2.26629994646983,2.77025257266527,2.82625364317249,2.77554249234804
2.2770943782864,2.77033800648458,2.82594453314501,2.77558262980224
2.28788881010296,2.76730652459096,2.82253467600104,2.77251057577875
2.29868324191953,2.76193968472211,2.81690949106591,2.7671160310724
2.31030709832146,2.75461091228669,2.8095728287136,2.75978303212633
2.3219309547234,2.74424041774864,2.79924250921458,2.74941420780286
2.33355481112534,2.73022060981491,2.78521825542613,2.73539351069044
2.34517866752728,2.71360663805535,2.76873276133652,2.71879153443462
2.35688532330514,2.69533868871503,2.75089473664842,2.70056327985672
2.36859197908301,2.67412792772079,2.73016131632714,2.67939747712861
2.38029863486088,2.64951572927386,2.70600039698019,2.65482895150442
2.39200529063875,2.62230887273644,2.67937629737392,2.62767836756022
2.40422207272588,2.5920301914784,2.65000104368765,2.59748562289562
2.41643885481301,2.55872715542322,2.61768344095937,2.56427701914413
2.42865563690015,2.52203605272531,2.58199933355808,2.52768354406092
2.44087241898728,2.48258418775591,2.54371738150049,2.48834504792934
2.45398120443762,2.43788874329374,2.50060503595388,2.44380188497149
2.46708998988796,2.38992337164637,2.45437639190128,2.39600436035188
2.48019877533831,2.33843152621005,2.40473069413186,2.34469222302166
2.49330756078865,2.28386620787123,2.35225319866362,2.29033035972402
2.50782805315763,2.22036197987814,2.29148928347714,2.22709247864473
2.52234854552661,2.15314564164243,2.22732369974369,2.16017393123272
2.53686903789559,2.08211462718422,2.15964118602476,2.08947167545325
2.55138953026457,2.00755703118729,2.08886372497187,2.01528630092086
2.56837196817975,1.91625795946348,2.00269990309209,1.92449363278719
2.58535440609493,1.82050172862094,1.91279949187964,1.8293181077535
2.6023368440101,1.72048531296806,1.81942490821201,1.72996483607173
2.61931928192528,1.61652448848765,1.72307040721667,1.62676794288232
2.64164854574818,1.47455724664613,1.59285658566878,1.48598898428292
2.66397780957108,1.32775232712063,1.46000370565311,1.34060934496383
2.68630707339398,1.17787385501608,1.3265719970464,1.19243087294509
2.70863633721687,1.02727651951168,1.19522114030871,1.04384697692132
2.7393354123458,0.825021531052675,1.024277091722,0.844922584177224
2.77003448747472,0.639560951058918,0.875813375646146,0.663464167497064
2.80073356260364,0.486590798803745,0.764618385128234,0.515092509081399
2.83143263773257,0.385161179571459,0.707383736965716,0.418654609624514
2.85370861849863,0.355907263154271,0.70966114618476,0.393091119229265
2.87598459926468,0.372949821878209,0.755926443230729,0.413748569652704
2.89826058003074,0.442894417074868,0.849908928236284,0.487008748177662
2.9205365607968,0.570281577157207,0.991727503797266,0.617032991893407
2.93648532832567,0.697747186710363,1.12036688873373,0.745659834008835
2.95243409585453,0.853840752588793,1.26736875774928,0.901949050781413
2.9683828633834,1.03448248226894,1.42719559069305,1.08151549539
2.98433163091226,1.23283222600431,1.5925856408254,1.27727522207385
3.00028039844113,1.4391717902578,1.75567851834822,1.47944436469319
3.01622916596999,1.64258463095722,1.90992417572917,1.67747485197601
3.03217793349886,1.83354056921795,2.05054282412531,1.86240657625395
3.04812670102773,2.004079778931,2.17516749394659,2.0270050898525
3.05779880559441,2.09560241521934,2.24295935961484,2.11527183887535
3.06747091016109,2.17811844382609,2.30488884964064,2.19487293398889
3.07714301472778,2.25171083985027,2.36107012895849,2.26592867252537
3.08681511929446,2.31723139343902,2.41219779104559,2.32930135205038
3.09648722386114,2.37596749765338,2.45916762153443,2.38625064935425
3.10615932842783,2.42809382931833,2.50184609533226,2.43692019117568
3.11583143299451,2.47398771190878,2.54032021920806,2.48165522039143
3.1255035375612,2.51485046409401,2.57534507722743,2.52160167349641
3.13629259804933,2.55622057913769,2.6114941552638,2.56215930695295
3.14708165853746,2.5925236485898,2.64379394399291,2.59784545061517
3.1578707190256,2.62361832772049,2.67192905974746,2.62848970622862
3.16865977951373,2.65098106063945,2.69700699246663,2.65551538259768
3.17744692615603,2.67145986514514,2.7159099401296,2.67577121452142
3.18623407279834,2.68968750718605,2.73282617131666,2.69381963669726
3.19502121944064,2.70562286753078,2.74766529624004,2.7096111339296
3.20380836608295,2.71960330807922,2.7607210986311,2.7234747955402
3.2138586253702,2.73375402665482,2.77399228053313,2.73751742982546
3.22390888465745,2.74538201903199,2.7848786687744,2.74905815920235
3.23395914394471,2.75421644659117,2.79306950864834,2.7578208275255
3.24400940323196,2.76083791672539,2.79915587971904,2.76438443612224
3.255081316537,2.76646205512119,2.80435209773829,2.7699617676624
3.26615322984204,2.76918881027307,2.80671833263728,2.77265037148869
3.27722514314708,2.76848590744881,2.8056693169008,2.77191278780627
3.28829705645212,2.76530939436736,2.80223901712673,2.76871105049829
3.29993275469746,2.76049997392984,2.79735775950079,2.76389306850463
3.3115684529428,2.75258262462565,2.78940162153011,2.75597092029356
3.32320415118814,2.7409164823203,2.7776653493895,2.74429790718103
3.33483984943348,2.72663280764329,2.7634025388747,2.73001593455366
3.34658516987018,2.71073523126365,2.74773411650951,2.71413892650053
3.35833049030688,2.69182326930065,2.729081036038,2.69525061524199
3.37007581074358,2.66938888719129,2.70688213610184,2.67283822586186
3.38182113118028,2.64433111956616,2.68214857015527,2.64781069984411
3.39405377987526,2.61642333023898,2.65478308361644,2.61995296993261
3.40628642857025,2.58543004347419,2.62438189020934,2.58901462922102
3.41851907726523,2.55093768577361,2.59048665519313,2.55457814654995
3.43075172596022,2.5136614417404,2.55391453999681,2.51736775647827
3.44382354495458,2.4715507424376,2.51277935378726,2.47534780439023
3.45689536394894,2.42613152398288,2.46842925125067,2.43002834997994
3.46996718294331,2.37710076988036,2.42052715218736,2.38110342645227
3.48303900193767,2.32498392837921,2.36969334399264,2.32910694549408
3.4974522576332,2.26454436666943,2.31095066869764,2.26882621652237
3.51186551332872,2.20037448554515,2.24866743825464,2.20483339355001
3.52627876902425,2.13232509186055,2.18268030359679,2.13697825102966
3.54069202471978,2.06073044413539,2.11341771354922,2.06560360094157
3.55743587695176,1.9735251417726,2.02937558234725,1.97869679651079
3.57417972918374,1.88183717827432,1.94128964145092,1.88734983576747
3.59092358141572,1.78579306967226,1.84932108914096,1.79169310175171
3.60766743364771,1.68567526901278,1.75387308821592,1.69202056537925
3.62940296609006,1.55023300881119,1.62556830011821,1.55726108603774
3.65113849853241,1.40948414638142,1.4932874709831,1.41732690621441
3.67287403097477,1.26478094263272,1.35857576851375,1.27359125700351
3.69460956341712,1.11786756698536,1.22340499843292,1.12782236922976
3.72462933783287,0.915955462803138,1.04089888735655,0.927818015164137
3.75464911224862,0.723991875153664,0.87225735355421,0.738168687440017
3.78466888666438,0.55484217383831,0.730079112418604,0.57172026191023
3.81468866108013,0.424962720343059,0.629813341126627,0.444841493604091
3.82926066954489,0.381812709168998,0.601514184763028,0.403213833809508
3.84383267800965,0.354741607844971,0.589310046995301,0.377683305464478
3.85840468647441,0.345980486068935,0.595131623878207,0.370458006973692
3.87297669493917,0.357639748039515,0.620706296534004,0.38362049930129
3.88754870340393,0.391635429354221,0.667457241468641,0.419050977891648
3.90212071186869,0.449621509261419,0.736367687332039,0.478354216601732
3.91669272033345,0.532666691679814,0.827597138048657,0.562523357856328
3.93126472879821,0.641095525019178,0.940297805257114,0.671775366643125
3.94670011683574,0.782900064700117,1.08078544253235,0.813967192218222
3.96213550487328,0.949677538742052,1.23867584954404,0.980429646923138
3.97757089291082,1.13625779738046,1.40798530370845,1.16582954853738
3.99300628094835,1.33499148903003,1.58116203274125,1.36242617062888
4.00844166898589,1.53601343243333,1.75021295399685,1.56042135960813
4.02387705702343,1.72934020417281,1.90839435613037,1.75012416068841
4.03931244506096,1.90701680826652,2.05098318495333,1.92394552749291
4.0547478330985,2.06339640901143,2.17609731750445,2.07669180032441
4.06432262575543,2.1487023738792,2.24519538071578,2.16003256602657
4.07389741841236,2.22523084218581,2.30783856956906,2.23483774969142
4.08347221106929,2.29322350048542,2.36423272931046,2.30136109236136
4.09304700372623,2.35366540288577,2.41519381754936,2.36058214094205
4.10262179638316,2.40788626592385,2.46173236907813,2.41380401806303
4.11219658904009,2.45603654301712,2.50377053495729,2.46115310172926
4.12177138169702,2.49846934754085,2.5414498367571,2.50295866753557
4.13134617435395,2.53631036391248,2.57557920309626,2.54031064604845
4.1411882731148,2.57167539398464,2.60788663463665,2.57527774979882
4.15103037187565,2.60310501857805,2.63693422787906,2.60640110785824
4.1608724706365,2.63060973474681,2.66262219382079,2.63367588699303
4.17071456939736,2.65505817268945,2.68564173712145,2.65794781774633
4.18042233553255,2.677033498774,2.7064484429466,2.67978264648435
4.19013010166774,2.69629195613731,2.72475892888012,2.69893047900434
4.19983786780293,2.71268110061666,2.74037817122725,2.71523305836785
4.20954563393813,2.72676162533448,2.75382373805376,2.72924435349591
4.22037279257622,2.74060890402737,2.76709496286506,2.74302955396295
4.23119995121432,2.75151213899311,2.77751725800948,2.75388260147005
4.24202710985241,2.75901076584214,2.78459494607262,2.76133921897899
4.2528542684905,2.76401128002597,2.78925457512588,2.76630634118816
4.26441325075582,2.76781848824221,2.79282611478709,2.77008984758056
4.27597223302113,2.76842556946586,2.7932353742263,2.77067747639592
4.28753121528644,2.76514070163144,2.78974561782889,2.76737328780645
4.29909019755176,2.75920880522512,2.78367593669622,2.76142842658123
4.31072366289387,2.75188777773198,2.77635822254769,2.75410711473785
4.32235712823599,2.74147175337851,2.76596428772778,2.7436927304717
4.3339905935781,2.72735656506213,2.7518492479695,2.72957745512997
4.34562405892022,2.71062721165812,2.7351790313468,2.71285341947943
4.3575435903264,2.69193374594011,2.71668560280291,2.69417793101885
4.36946312173259,2.67016616606965,2.6951403629256,2.67243046702342
4.38138265313878,2.64481600306448,2.66999968779119,2.64709942694874
4.39330218454496,2.61677805609615,2.64223345352516,2.6190862737274
4.40581681583098,2.58543061588123,2.61131326964268,2.58777764017671
4.41833144711699,2.55088924769434,2.57723821063981,2.55327873104696
4.430846078403,2.51274282927944,2.53956760130689,2.51517580664502
4.44336070968901,2.47169929038171,2.4990787219646,2.47418296392971
4.45683591826124,2.42505929081135,2.45319620406018,2.42761203013498
4.47031112683347,2.37495406685452,2.40392414199922,2.37758289358157
4.48378633540569,2.32109912715535,2.35095712470085,2.32380924063382
4.49726154397792,2.26399435407063,2.29485998987198,2.26679674875942
4.51231739676322,2.19692660105326,2.22913227874919,2.19985160840308
4.52737324954852,2.12587588392414,2.15958167316179,2.12893835237512
4.54242910233382,2.05073856068678,2.08610080229209,2.05395312348463
4.55748495511912,1.97182141250541,2.00906420595027,1.975208818988
4.57543800891667,1.87318796529185,1.91305426187112,1.87681661177671
4.59339106271421,1.76964897383823,1.81253854902372,1.77355617732054
4.61134411651175,1.66148551693156,1.70784208272709,1.66571294525391
4.6292971703093,1.5490807135594,1.59944783506619,1.55367933852077
4.65462155320486,1.38442345757337,1.44155379931488,1.38964948368788
4.67994593610042,1.21459173008125,1.27995875945589,1.220584854659
4.70527031899598,1.0427486329947,1.11803662812396,1.04966970380208
4.73059470189154,0.873323733834008,0.960385653552448,0.881350449806912
4.76404328632546,0.663469919323077,0.768955423974153,0.673236825051212
4.79749187075938,0.488427065560527,0.615290521465363,0.500218607996504
4.8309404551933,0.372292793420352,0.522479786174454,0.386302352595197
4.86438903962722,0.341505576639977,0.515053009263396,0.357771130213498
4.87787750403696,0.359448425221397,0.541827894732604,0.376587865739806
4.89136596844671,0.397085239564501,0.58761521769004,0.415053129030705
4.90485443285646,0.455580178410335,0.653203032491242,0.474302038557059
4.91834289726621,0.53570059904391,0.738850423174414,0.555060479561596
4.93183136167595,0.637685306275709,0.844154735137594,0.657512135325715
4.9453198260857,0.76096572687836,0.967733987415751,0.781011657255322
4.95880829049545,0.903764042435458,1.10703698466102,0.923698792963209
4.9722967549052,1.0629204244605,1.2582531153876,1.08233240353477
4.9873872386466,1.25455884246742,1.4352786993782,1.27281466009248
5.00247772238801,1.45210854325042,1.61298304186082,1.46863144379876
5.01756820612942,1.64652565092703,1.78404170746531,1.66086836625576
5.03265868987083,1.82885944618294,1.94184228948161,1.84078613981195
5.04373008326697,1.95083330057975,2.04667984275656,1.9610028512356
5.05480147666311,2.06118110230725,2.14145837547174,2.0697105446334
5.06587287005925,2.15912783951374,2.22581964686228,2.16619282980288
5.07694426345539,2.24534106662941,2.30070361179536,2.25116073155488
5.08801565685154,2.32171892358955,2.36792251563576,2.32651831230675
5.09908705024768,2.38817867030511,2.42717786691509,2.3921663027101
5.11015844364382,2.44502830096796,2.47858601852411,2.44839535836711
5.12122983703996,2.49461558988573,2.52408846541928,2.49751489111977
5.13123933297862,2.53523508552119,2.5618070204902,2.53780491277037
5.14124882891728,2.5712077079848,2.59554687201949,2.5735251226954
5.15125832485594,2.60260654295143,2.6252770598228,2.60473646704344
5.1612678207946,2.63050639314038,2.65189247757739,2.63249390055855
5.17132949224648,2.6561252372479,2.67645456951569,2.65799764733782
5.18139116369835,2.67860387326533,2.69809938878136,2.68038713428019
5.19145283515023,2.69776253910439,2.71660738796351,2.69947791170734
5.20151450660211,2.71434342681552,2.73266451062406,2.71600531702969
5.21250914209184,2.73055912201578,2.74841093808721,2.73217349796337
5.22350377758158,2.74363862630911,2.76110531073882,2.74521487034654
5.23449841307131,2.7530774228952,2.77021677986124,2.75462227610645
5.24549304856104,2.75990490810357,2.77677988607969,2.76142476423917
5.25706355331079,2.76558677553717,2.78227114029615,2.76708832892205
5.26863405806053,2.76801259281923,2.784536231727,2.76949894739037
5.28020456281027,2.76647625982776,2.7828387485142,2.76794776230574
5.29177506756002,2.76226691449433,2.7785149451282,2.7637279006399
5.3034209421951,2.75670332016298,2.77293143089252,2.7581622430776
5.31506681683018,2.74800247000389,2.76422394085683,2.74946061692933
5.32671269146526,2.7355337854361,2.75173403929097,2.73698994722065
5.33835856610034,2.72043567667887,2.73665455468815,2.72189345961202
5.35027891582596,2.70347574148968,2.71980782665301,2.70494360896209
5.36219926555157,2.683405638773,2.69986491298785,2.68488488326049
5.37411961527718,2.65968522771822,2.67626124444107,2.66117496172059
5.38603996500279,2.63326902029979,2.65000290313678,2.63477294684268
5.39852058969711,2.60376636183285,2.62076092883779,2.60529368824732
5.41100121439144,2.57104979274255,2.58832889013146,2.57260269015798
5.42348183908576,2.53467694262723,2.55224365306646,2.53625573449441
5.43596246378008,2.49541164368201,2.51331682588961,2.49702090972447
5.44935670754288,2.45090582201568,2.46928016927814,2.45255728527258
5.46275095130569,2.40293467693447,2.4218243810365,2.40463252513633
5.47614519506849,2.35118195515748,2.37061792945394,2.3529290252224
5.48953943883129,2.2961965109959,2.31625421526647,2.29799961025447
5.50443683637894,2.23187458169278,2.25276168775945,2.23375238844137
5.51933423392658,2.16359613538089,2.18540997284176,2.16555746940603
5.53423163147422,2.09122120483618,2.1140544045228,2.09327449835459
5.54912902902187,2.01508790609497,2.03907861562093,2.01724566042822
5.56675466733083,1.92059352068502,1.94619018462251,1.92289621118328
5.5843803056398,1.8212353756204,1.84867781305346,1.82370478282547
5.60200594394876,1.71722068679412,1.74677272208752,1.71988084044573
5.61963158225773,1.60888123398104,1.64087081005299,1.6117619569441
5.64398344113354,1.45296562727746,1.48897555653531,1.45621040114955
5.66833530000936,1.29133405260881,1.33222043718477,1.29502106329389
5.69268715888517,1.12638611066747,1.17313747432463,1.13060587482064
5.71703901776099,0.961391375950958,1.01512373657917,0.966246070046556
5.7495355696303,0.749049748834412,0.813951125898782,0.754922045530663
5.78203212149962,0.560740314435707,0.638854314740209,0.567815997126492
5.81452867336894,0.416718285247896,0.509646784422899,0.425142213962116
5.84702522523825,0.340676077668316,0.449116854890539,0.350514765534685
5.86059223493257,0.335207583210206,0.45003333689172,0.345631630495639
5.87415924462689,0.347744325429831,0.46875214563978,0.358739268806486
5.88772625432121,0.379813858391016,0.506638914922786,0.391352906464208
5.90129326401553,0.432698315827207,0.564752429768645,0.444737379516709
5.91486027370985,0.507340283703998,0.643738507768745,0.519811634803504
5.92842728340417,0.604212155731719,0.743646049335375,0.617012978651964
5.94199429309849,0.722910443405636,0.86356175166766,0.735892861368476
5.95556130279281,0.861969966744344,1.00144354464472,0.874931889910779
5.9706027585901,1.03661429926182,1.17124658146857,1.04924368744914
5.98564421438739,1.22664865189319,1.35238580603087,1.23856951785116
6.00068567018468,1.42407242755898,1.53715089127069,1.43491361608447
6.01572712598197,1.61952030396911,1.71705723188064,1.62897304955021
6.03076858177926,1.80407314672474,1.88508365634103,1.81199133692848
6.04581003757655,1.97039320776151,2.03537591733546,1.97677891214632
6.06085149337384,2.1141124473895,2.16453542323912,2.11907576504662
6.07589294917113,2.23572782192732,2.27438536384382,2.23951911913387
6.08549243896358,2.30340263394936,2.33632612265195,2.30661372157757
6.09509192875603,2.36344524348829,2.39168551993549,2.36617914691243
6.10469141854848,2.41630513793583,2.44081352487874,2.41865641950996
6.11429090834093,2.46321972884113,2.48478944943007,2.46526875763335
6.12389039813338,2.50556552986602,2.52480141062909,2.50737481171758
6.13348988792583,2.54323697916355,2.56065832294744,2.54486004390611
6.14308937771828,2.57641588795923,2.59246096481961,2.57789794632555
6.15268886751073,2.60605282724064,2.62103446570019,2.60742655894501
6.16308488382929,2.635346054691,2.64939905601546,2.63662609549365
6.17348090014784,2.66104061160342,2.67437777069374,2.66224916124341
6.1838769164664,2.68292275668159,2.6957220876827,2.68407833444131
6.19427293278495,2.70194623752057,2.71432282950131,2.70306074564049
6.20529115942069,2.72018171839031,2.7321870149905,2.72126038912172
6.21630938605643,2.73517743136416,2.74688268274745,2.73622754312987
6.22732761269217,2.74643023152152,2.75788795905421,2.74745724882442
6.23834583932791,2.75501374239753,2.76627204217546,2.75602233554313
6.24990234718815,2.76250117698572,2.77360853716809,2.76349572523041
6.26145885504839,2.76670013427448,2.77768050326634,2.76768297780604
6.27301536290863,2.76690261257127,2.77775987128554,2.76787427428715
6.28457187076888,2.76441606849018,2.77518259543012,2.76537951213565
6.29622870059131,2.76059103552066,2.77132913919157,2.76155182392573
6.30788553041374,2.75359051887103,2.76430983425454,2.75454954824148
6.31954236023617,2.74275907180563,2.7534502723487,2.74371553867444
6.3311991900586,2.72928404129059,2.73997403901068,2.7302403637943
6.34310265408989,2.71406290239598,2.72481475399466,2.71502471562804
6.35500611812118,2.69570735005127,2.70652985582114,2.69667544597598
6.36690958215247,2.67365131453303,2.68453652674013,2.67462498744176
6.37881304618376,2.64889939799199,2.65987434692419,2.6498810659158
6.39124035032077,2.621276732239,2.63240889997914,2.6222724242647
6.40366765445778,2.59043262042938,2.60173647277133,2.59144362945155
6.41609495859479,2.55589783371741,2.56737345733284,2.55692416830975
6.42852226273179,2.51848529695155,2.53016529589801,2.51952987018951
6.44181265903786,2.47619252331347,2.48816053766368,2.47726280380004
6.45510305534394,2.43044838611494,2.44273231184358,2.43154686564602
6.46839345165001,2.38090779094453,2.3935245883341,2.38203598617794
6.48168384795608,2.32816553930264,2.34116238573676,2.32932766344805
6.49639143118288,2.26674714655606,2.28025260110409,2.2679546745908
6.51109901440967,2.20141889676428,2.21549134379483,2.20267704421618
6.52580659763647,2.13200608684584,2.14669938575089,2.13331966918408
6.54051418086326,2.058880717329,2.07427899189881,2.06025724677153
6.55776044471498,1.96886857392009,1.98523841682198,1.97033184495114
6.5750067085667,1.87408042030388,1.89156302843178,1.87564304840128
6.59225297241842,1.77465363373306,1.79340246807914,1.77632933951104
6.60949923627013,1.67088654481177,1.69109551415955,1.67269264776775
6.63273002758086,1.52495316669338,1.54750362383642,1.52696834537196
6.65596081889158,1.37307342198722,1.39844512303675,1.37534054005392
6.6791916102023,1.21700172694814,1.24575108595963,1.21957049513645
6.70242240151302,1.05902999734138,1.09179850350406,1.06195761462882
6.73468397491281,0.842710578799676,0.882238427630222,0.846241457543291
6.76694554831259,0.642299813770392,0.689992751615027,0.646557961246396
6.79920712171238,0.475470922327917,0.532558469746316,0.480563389667987
6.83146869511216,0.364181308048463,0.431430492764666,0.370173592878601
6.84555222348804,0.339381357679442,0.411135244669617,0.345771912326616
6.85963575186391,0.331939817316223,0.408155565076092,0.338725011778356
6.87371928023978,0.343764348144916,0.424314318303672,0.35093383116499
6.88780280861566,0.376578750842466,0.461222500937321,0.38411333470438
6.90188633699153,0.431841387340784,0.520187023195394,0.439709931980174
6.9159698653674,0.510663915635315,0.602096744311255,0.518817452176006
6.93005339374328,0.613425359579651,0.707024851619334,0.621789423898404
6.94413692211915,0.739588975645031,0.834042089824602,0.748055264785447
6.96007883549083,0.908482011818348,1.00171683538418,0.916880220399117
6.97602074886252,1.09986238052556,1.18900683728786,1.10794231734336
6.9919626622342,1.30574830345946,1.38776083652684,1.3132354786892
7.00790457560589,1.51573352837741,1.58784619568213,1.5223676648134
7.02384648897757,1.71839948501931,1.77901615305829,1.72401401643532
7.03978840234926,1.90385251542151,1.95261136533205,1.90839255459934
7.05573031572094,2.06576590565917,2.10328132228251,2.0692714677602
7.07167222909263,2.20262697557367,2.23085822495211,2.20526611718751
7.08085088357721,2.2709622402643,2.29507668671484,2.27321259135502
7.09002953806179,2.33197927022456,2.35266591858341,2.33390431225943
7.09920819254637,2.38610713966335,2.40400338352493,2.38776622067022
7.10838684703095,2.4343677368578,2.45002616862313,2.43581292938058
7.11756550151553,2.47792341317593,2.49178745474476,2.47919698811624
7.12674415600012,2.5168420038159,2.52929224733158,2.51798028090551
7.1359228104847,2.55138012964705,2.56273909183747,2.55241394358439
7.14510146496928,2.58237027326636,2.59287853827655,2.58332280208365
7.15571962242965,2.61506032122892,2.62478176299533,2.61593799177615
7.16633777989001,2.64371869237741,2.6528437335869,2.64453987411933
7.17695593735038,2.66811706883172,2.67680731302621,2.66889731667802
7.18757409481075,2.68940335044149,2.69775881594225,2.69015230879387
7.19856190440845,2.70946895628911,2.71753493439523,2.71019098861341
7.20954971400615,2.7262216167941,2.7340569819887,2.72692235616145
7.22053752360386,2.7391790293675,2.74682938675061,2.73986286207088
7.23152533320156,2.74942776335508,2.75692966972019,2.7500981098636
7.24305862582301,2.75863832981687,2.76602295357794,2.75929800030108
7.25459191844446,2.76453609866272,2.77182260611812,2.76518688236748
7.26612521106591,2.76641727595413,2.77361163961532,2.76705977118455
7.27765850368737,2.76559629170817,2.77272100812325,2.76623253439881
7.28931749308541,2.76345104207762,2.77054677084638,2.76408466425327
7.30097648248346,2.75809984447177,2.76517369504321,2.75873148809183
7.31263547188151,2.74886758496667,2.75591388021655,2.74949674479094
7.32429446127956,2.73698095138895,2.74401783725554,2.73760925094042
7.33617240178038,2.72344871062573,2.73051797873813,2.72407988644487
7.34805034228119,2.70676538747118,2.71387264622326,2.7073999345687
7.359928282782,2.68634353972364,2.69348302690429,2.6869809339474
7.37180622328281,2.6632297377257,2.67041918508513,2.66387156047716
7.38417207548761,2.63744386442533,2.64472739866473,2.63809405821208
7.39653792769241,2.6084360892089,2.61582248285681,2.60909542824271
7.40890377989721,2.57571413548669,2.58320231153025,2.57638251132946
7.42126963210201,2.54013385474177,2.54774467779296,2.54081312488322
7.43444805974812,2.50001611099976,2.50780298810086,2.50071103850118
7.44762648739423,2.45646805701103,2.4644477688472,2.45718012710412
7.46080491504034,2.40911887153685,2.41730050302043,2.40984887943614
7.47398334268645,2.35860563701947,2.36701861649112,2.35935619783115
7.48849323871917,2.30005319059408,2.30877693663049,2.30083137056158
7.50300313475189,2.23764618932206,2.24671554183529,2.23845507522871
7.51751303078461,2.17117798314383,2.180623952143,2.17202031602034
7.53202292681733,2.10105530254549,2.11092891970426,2.10193560808772
7.54888502034147,2.01547013102739,2.02592926238461,2.01640242206723
7.56574711386561,1.92521749425912,1.9363447067992,1.92620908115747
7.58260920738975,1.83037300762564,1.84225674377955,1.83143171391004
7.59947130091389,1.73121915631168,1.74397324397425,1.73235505073313
7.62162381125156,1.59498692500049,1.60909819480185,1.59624311655367
7.64377632158923,1.45279031881163,1.46852466789752,1.45419028139718
7.6659288319269,1.30590801378406,1.32357369238726,1.30747891897985
7.68808134226457,1.15593160056511,1.17588975343377,1.15770520219835
7.72103290159979,0.932301924722559,0.956429682684515,0.934443627042489
7.75398446093501,0.718868631151849,0.748147940964988,0.72146373779641
7.78693602027023,0.532286409787592,0.567641315586578,0.535414052851862
7.81988757960545,0.394439081781642,0.436537968071254,0.398154885123949
7.83169192327997,0.361852197615703,0.406451943927809,0.365785251676821
7.84349626695449,0.340054119410106,0.387166755317401,0.344205051150818
7.85530061062901,0.330239607457796,0.379851613884477,0.334606912693456
7.86710495430353,0.333554415541281,0.385622451485674,0.338134158659757
7.87890929797805,0.351072599237423,0.405516969515826,0.355857919749591
7.89071364165257,0.383770882339711,0.440465678485517,0.38875123579077
7.90251798532709,0.432445917472007,0.491199923559026,0.437605485492764
7.91432232900161,0.497672559123829,0.558205929200452,0.502988277907574
7.93135734148859,0.62145879643986,0.683833290975913,0.626939890943015
7.94839235397557,0.779480754358929,0.842379971962308,0.785017454335192
7.96542736646255,0.967908336248256,1.0295166832577,0.973346864898413
7.98246237894953,1.17940252966562,1.23747752534008,1.18454945210987
7.99949739143651,1.40260737855369,1.45472497940599,1.40724833550735
8.01653240392349,1.62409421552009,1.66844226495925,1.62806320032486
8.03356741641046,1.83193172008554,1.86766620200301,1.83514535317879
8.05060242889744,2.01571983286758,2.04316570391271,2.01819750614912
8.06027522570904,2.10702045482611,2.13034127263063,2.10912850491197
8.06994802252064,2.18906237098852,2.20877312019654,2.1908454007183
8.07962081933224,2.26198683873709,2.27863056998828,2.26349259421617
8.08929361614384,2.32672582923521,2.34083851923254,2.3280019911464
8.09896641295544,2.38464351343926,2.39670332899953,2.3857330411909
8.10863920976704,2.4359328517469,2.44636132937665,2.43687377325466
8.11831200657864,2.4809897462014,2.49015563508278,2.4818154265514
8.12798480339024,2.52104704735544,2.52923813894318,2.52178368805307
8.13849905999844,2.56053941781466,2.56789525429519,2.56119984457616
8.14901331660664,2.59528070410104,2.60200818406946,2.59588381973245
8.15952757321485,2.62519144677959,2.63146710435584,2.62575336737951
8.17004182982306,2.6515624474743,2.65749783838991,2.65209340613531
8.18083113850526,2.67635036595249,2.6819972121393,2.67685515183197
8.19162044718747,2.69766641580102,2.70308969459517,2.69815097292271
8.20240975586968,2.71513062176553,2.72038405718015,2.71559986108894
8.21319906455188,2.729800814471,2.73491988687018,2.73025796982658
8.22461422819735,2.74362795394171,2.74863201790432,2.74407477739816
8.23602939184282,2.75410452641401,2.75901430229713,2.75454289712094
8.24744455548829,2.76057038105851,2.76539806260529,2.76100140906551
8.25885971913377,2.76430890015061,2.76907199397785,2.76473415921338
8.27049475919124,2.76676609023559,2.771489784643,2.76718783410595
8.28212979924872,2.76595723915253,2.77064827755147,2.76637606817401
8.2937648393062,2.76117330426654,2.7658296840629,2.76158903301396
8.30539987936368,2.75371320899174,2.75834774892973,2.75412698250613
8.31717003518891,2.74482237802899,2.74946263730049,2.74523666403692
8.32894019101415,2.73276468585983,2.73741430996322,2.73317980230669
8.34071034683938,2.71691371159377,2.72156845771224,2.71732926764823
8.35248050266462,2.69839629951944,2.7030677115143,2.69881332433415
8.36463764743109,2.67768819903325,2.68240447039414,2.67810921618548
8.37679479219756,2.65378756502226,2.65855333171752,2.65421297939184
8.38895193696403,2.62615560333506,2.63096852952625,2.62658519316861
8.40110908173049,2.59573821001555,2.60061096133236,2.59617310250702
8.4139372870429,2.56165942025118,2.56662411237157,2.56210248409255
8.42676549235531,2.52423920885766,2.52930429436828,2.52469118728652
8.43959369766772,2.48304966651979,2.48821783987931,2.48351078470271
8.45242190298012,2.43882653146048,2.44411437818559,2.43929826188697
8.46634532177659,2.3882200917142,2.39367121227115,2.388706316118
8.48026874057306,2.3339459659105,2.33957739794054,2.33444818705976
8.49419215936952,2.27572148902186,2.28154647814762,2.27624086658367
8.50811557816599,2.21404898182506,2.22009395109826,2.21458785458885
8.52389968989965,2.14055292427719,2.1468943980415,2.14111807912617
8.53968380163331,2.06275194373349,2.06942791312363,2.0633467312344
8.55546791336698,1.98058129439181,1.98763024401853,1.98120910014713
8.57125202510064,1.89434110063272,1.9018161276946,1.89500660662999
8.59072886751069,1.78275962013651,1.79085411006625,1.78347991059457
8.61020570992075,1.66569324922817,1.67451246119527,1.66647757836997
8.6296825523308,1.54364904041788,1.5533125810764,1.5445079032977
8.64915939474086,1.41721837824598,1.42787112497482,1.4181644693259
8.68363218724013,1.18586675790921,1.19869176784704,1.18700405807627
8.71810497973939,0.951514977451084,0.967156306571937,0.952899442267806
8.75257777223866,0.726736564196299,0.745901435253838,0.728429049957133
8.78705056473793,0.530543650584284,0.553892466905716,0.532599996174638
8.81452767876891,0.411101672917617,0.43814015307284,0.413477009807121
8.84200479279989,0.340773536213793,0.371671850382597,0.343480464072928
8.86948190683088,0.334505574420518,0.369232931917881,0.337539488378393
8.89695902086186,0.405785960640969,0.444006096724139,0.409117018647029
8.91641073902084,0.509100441058916,0.549341317107254,0.512603468657276
8.93586245717983,0.658266456304852,0.699764312703095,0.661877367091558
8.95531417533881,0.850916223391608,0.89245489593141,0.854532575579216
8.97476589349779,1.07973934683437,1.11960547174058,1.08321559156709
8.99421761165678,1.33056664369295,1.3665919878366,1.33371628409681
9.01366932981576,1.58498963636406,1.61544706747905,1.58766132505772
9.03312104797475,1.82568827632348,1.84974366142016,1.82780614820423
9.05257276613373,2.03541751281826,2.05323617118145,2.03699186085468
9.06230513868558,2.12523091746143,2.14031902313336,2.12656602936492
9.07203751123743,2.20574891426251,2.21846439384476,2.20687562810648
9.08176988378928,2.27716354178939,2.28787769977736,2.27811408338405
9.09150225634113,2.34048495697779,2.34955861611762,2.34129082668485
9.10123462889298,2.39713942230377,2.40488934978782,2.39782840767656
9.11096700144483,2.44728577452343,2.45398965503291,2.4478822835079
9.12069937399668,2.49129938080542,2.49719910875939,2.49182470844189
9.13043174654853,2.53042595503427,2.53570780346357,2.53089654696453
9.14101791325385,2.56906942600464,2.57382172831917,2.5694931052741
9.15160407995918,2.60303187964459,2.60738719629355,2.60342036852272
9.16219024666451,2.63219578449469,2.63626743729005,2.63255910279625
9.17277641336983,2.65786481046141,2.66172327347965,2.65820920568143
9.18367308838338,2.68207477731161,2.68575117090508,2.68240302522983
9.19456976339693,2.70278881746369,2.70632424084258,2.70310455759545
9.20546643841048,2.71958678624923,2.72301515385528,2.71989301744119
9.21636311342402,2.73357499658819,2.73691877935456,2.73387371343251
9.22781777208143,2.7466327900114,2.74990506514204,2.74692516460161
9.23927243073883,2.75633190840113,2.75954546063211,2.75661907001573
9.25072708939624,2.76199620263558,2.7651581546623,2.76227877244571
9.26218174805364,2.76493054248115,2.76805214313051,2.76520952135192
9.27382135898267,2.76657471268016,2.76967279624481,2.76685161045346
9.2854609699117,2.7649616188053,2.76804037044485,2.76523680109221
9.29710058084073,2.75938725970884,2.76244515218753,2.75966057815427
9.30874019176976,2.75114044198489,2.75418579465793,2.75141263842848
9.32054227687836,2.74142271092445,2.74447365269358,2.74169541250663
9.33234436198696,2.72853191475323,2.73159084107176,2.72880532820007
9.34414644709555,2.7118433281152,2.71490746343106,2.71211719428056
9.35594853220415,2.69247870088473,2.69555566964117,2.69275369969881
9.36815784811176,2.67084299609372,2.67395150765477,2.67112080555453
9.38036716401937,2.64599921813411,2.64914244009796,2.64628011373612
9.39257647992698,2.61741206708638,2.62058860780623,2.61769591322398
9.4047857958346,2.58601979367117,2.58923812579438,2.58630734466591
9.41769340844025,2.55081224492551,2.55409391220795,2.55110542794419
9.4306010210459,2.51223662091337,2.51558747542807,2.51253594951383
9.44350863365155,2.46987144631962,2.4732936072378,2.47017709688526
9.4564162462572,2.4244408334843,2.42794555235763,2.42475380483096
9.47046551311409,2.37232179860809,2.37593882169353,2.37264474076409
9.48451477997099,2.31648899044821,2.32023020948584,2.31682295076623
9.49856404682789,2.25667059952337,2.26054553657917,2.25701640936075
9.51261331368478,2.19335462389056,2.19738151480004,2.19371389592858
9.52861836104465,2.11753743590574,2.12176979639019,2.11791491503395
9.54462340840452,2.03733144627709,2.04179615648477,2.0377294989396
9.56062845576439,1.95269444475862,1.95741907862552,1.95311549076754
9.57663350312426,1.86391937564762,1.86894140439066,1.86436671248345
9.59661938144659,1.74770970550035,1.75316997867689,1.74819575932842
9.61660525976892,1.6258679391767,1.63184329795941,1.62639944556393
9.63659113809126,1.49900820122163,1.50558649764247,1.49959284011767
9.65657701641359,1.36783935811224,1.37512642212983,1.36848636407838
9.69942986379596,1.07804823914635,1.08727735688742,1.07886569640976
9.74228271117834,0.792020576507531,0.803888516533351,0.793068387544155
9.78513555856071,0.540370351245669,0.55558227557078,0.541708050339461
9.82798840594309,0.369073902703882,0.388130234662834,0.370741912717783
9.83595572205454,0.350690674655761,0.370487195994853,0.352421858877724
9.84392303816598,0.337419873254554,0.357957526316746,0.339214173777522
9.85189035427743,0.329628057571576,0.350904440392863,0.331485131330079
9.85985767038888,0.327671562360944,0.349680592280056,0.329590755803527
9.86782498650033,0.331893646072378,0.354625096995293,0.333873959182537
9.87579230261177,0.342620232904225,0.366059105882704,0.344660269357168
9.88375961872322,0.36015195382581,0.384277361348341,0.362249829576234
9.89172693483467,0.384760060913352,0.409543878317037,0.386913292896767
9.90873838871851,0.461963936634716,0.488016972200506,0.464223525946041
9.92574984260235,0.574059603601243,0.601085020475681,0.576400223474073
9.94276129648619,0.720769898351653,0.748292880698198,0.723151294362842
9.95977275037003,0.899383694000789,0.926705043477769,0.901746633274428
9.97678420425387,1.10411145257071,1.13026645082378,1.10637406586613
9.99379565813771,1.3247072954387,1.3486565663974,1.32678086584743
10.0108071120215,1.54889795022079,1.5697486918389,1.55070575903682
10.0278185659054,1.76300726191469,1.78017253380491,1.76449836424365
10.0387119539673,1.88902165734919,1.90375560246626,1.89030340846057
10.0496053420293,2.004213956898,2.01663912613325,2.00529661245835
10.0604987300913,2.10747345165091,2.11780472658994,2.10837529369518
10.0713921181532,2.19897191137228,2.20749780864998,2.1997176721951
10.0822855062152,2.28012728780111,2.28716010039392,2.28074384982269
10.0931788942771,2.35095750129811,2.35679101446781,2.35147019908216
10.1040722823391,2.41183966569348,2.41674505123392,2.41227191844254
10.1149656704011,2.46494227098738,2.46914301962549,2.46531340045421
10.1254528255054,2.51098443358826,2.51465896122762,2.51130987907937
10.1359399806098,2.55143180264644,2.55470924565683,2.55172274006562
10.1464271357142,2.58633940512928,2.58933048118215,2.58660542242826
10.1569142908185,2.6171754210388,2.61995317726162,2.61742284662509
10.1676076322794,2.64598536440507,2.64858671720933,2.64621739864617
10.1783009737402,2.67105949546383,2.67352670519705,2.67127980116725
10.188994315201,2.6920943920093,2.69446311986346,2.69230605856592
10.1996876566618,2.7101906316442,2.71248294059367,2.71039557874768
10.2110053217405,2.72751709693873,2.72974229614061,2.72771614689184
10.2223229868191,2.74143465507143,2.74360603145942,2.74162896224955
10.2336406518977,2.75132918234053,2.75345625223533,2.75151956547703
10.2449583169763,2.75846166616686,2.7605535522256,2.75864892873264
10.2565503528889,2.76436051296068,2.76642743047325,2.76454557283826
10.2681423888015,2.76695991299453,2.76900594592816,2.76714312446543
10.2797344247141,2.76554598921922,2.76757143019415,2.7657273652515
10.2913264606267,2.76144109164539,2.76345188299969,2.76162116117897
10.3030459458224,2.75597459408703,2.75798252165752,2.75615441767791
10.3147654310181,2.74731491727865,2.74932173421437,2.74749464554967
10.3264849162138,2.73480533957673,2.7368092590408,2.73498480347989
10.3382044014095,2.7196339821722,2.7216400626875,2.71981363344885
10.3502422927182,2.70255842765113,2.70457873205159,2.70273935157141
10.362280184027,2.68229468194907,2.68433096957414,2.68247703046454
10.3743180753357,2.65826877754927,2.66031963872294,2.6584524160617
10.3863559666445,2.63149583829464,2.63356653223312,2.63168123615587
10.3989726699435,2.60159472688273,2.60369849733764,2.60178307306431
10.4115893732425,2.56839591345576,2.57053577659495,2.56858747175377
10.4242060765414,2.53143008413753,2.53360636684689,2.53162487481931
10.4368227798404,2.49150829019075,2.4937275180764,2.49170689406603
10.4503920352075,2.44617581584943,2.44845492888471,2.44637974762473
10.4639612905745,2.397279313636,2.39962427612203,2.39748909826008
10.4775305459416,2.34448423864976,2.34689905077427,2.34470022227009
10.4910998013086,2.28836978491365,2.29086424133569,2.28859283591367
10.5062583141091,2.22242427264565,2.22502573981319,2.2226568253694
10.5214168269095,2.15238362951894,2.15510497421952,2.15262681765755
10.53657533971,2.07810343305287,2.08095699359158,2.07835833830859
10.5517338525104,1.99993449516319,2.00293861477629,2.00020273575112
10.5698631427838,1.90179705054962,1.90501316023382,1.90208406094026
10.5879924330572,1.7985458577089,1.80200694201356,1.79885453515918
10.6061217233305,1.69042878684619,1.6941714462491,1.69076233689604
10.6242510136039,1.57780612566118,1.58187586007903,1.5781685325786
10.6507017032073,1.40654174411205,1.41118755224868,1.40695489392215
10.6771523928107,1.229116104578,1.23447343545874,1.22959177586332
10.7036030824141,1.04896964832611,1.05519581599656,1.04952144065632
10.7300537720175,0.8709447224753,0.878214852320434,0.871587662377621
10.7644733174486,0.653537364326291,0.662436122029453,0.65432182266304
10.7988928628797,0.47312288393652,0.4839202133908,0.474071126310924
10.8333124083107,0.356104163074181,0.368977389407792,0.357229955753372
10.8677319537418,0.331360988765821,0.3463306349082,0.332664307303266
10.8776649517175,0.345642093906629,0.361191250628427,0.346994114020382
10.8875979496932,0.370606659429786,0.386712783487724,0.372005320791396
10.8975309476689,0.406754356160144,0.423384980657003,0.408196768535092
10.9074639456446,0.454484655933865,0.471594309923637,0.455966841248664
10.9173969436204,0.514071114603861,0.531597815623165,0.515587712271678
10.9273299415961,0.585622712954841,0.603482980251096,0.587166559760505
10.9372629395718,0.668994363923077,0.687078868246194,0.670556125155553
10.9471959375475,0.763744251036761,0.781913742646011,0.765312073776152
10.9638069792222,0.945327428022595,0.963231212884115,0.946870744858368
10.9804180208969,1.14969142809699,1.1667137034015,1.15115795954319
10.9970290625716,1.36712657301442,1.38262451433552,1.36846173865375
11.0136401042462,1.58536917038249,1.59877644336243,1.58652484772993
11.0302511459209,1.79218459260484,1.80324786039668,1.79313935014263
11.0468621875956,1.97694923559807,1.98565793005892,1.97770218736292
11.0634732292703,2.13349935712589,2.14000390553536,2.1340632780119
11.080084270945,2.26313644894784,2.267897893741,2.26355091056845
11.0894894443691,2.32669292440958,2.33074575294133,2.3270466969675
11.0988946177932,2.38314621085607,2.38662119292781,2.38345047999742
11.1082997912173,2.43294757246694,2.43596248378155,2.43321241352221
11.1177049646414,2.47724706670722,2.47989984748292,2.477480853961
11.1271101380655,2.51729405523923,2.51965946753978,2.5175031755436
11.1365153114895,2.55300463822608,2.55514663218253,2.55319455772807
11.1459204849136,2.58455402350136,2.58652636209884,2.58472933954272
11.1553256583377,2.61278534910313,2.61462658157508,2.61294935714982
11.1663197190793,2.64292287689339,2.64464107789981,2.64307625239759
11.1773137798209,2.66906136911355,2.67068680861976,2.6692067016707
11.1883078405625,2.69081044784791,2.69236900301864,2.6909499503078
11.1993019013041,2.70946712255082,2.71097423879689,2.70960212361574
11.2105730097043,2.72684630342082,2.7283092130889,2.72697743878716
11.2218441181045,2.74083612023858,2.74226353697105,2.74096413885636
11.2331152265047,2.75084093405211,2.75223911126786,2.75096636656148
11.2443863349049,2.75809692830555,2.75947184737689,2.75822029896687
11.2559786117309,2.76413796160638,2.76549624002072,2.76425986662113
11.2675708885568,2.76687745686899,2.76822181645464,2.76699813079608
11.2791631653827,2.76560077480805,2.76693144723817,2.76572022757126
11.2907554422087,2.76163168498071,2.76295258772294,2.76175026543338
11.3024774470651,2.75630273702357,2.75762161042689,2.75642114379097
11.3141994519215,2.74777657622894,2.74909457966732,2.74789490859504
11.325921456778,2.73539379588504,2.73670975682455,2.73551194193263
11.3376434616344,2.72034752195246,2.72166476964666,2.72046577959302
11.3496811970258,2.70340817601592,2.70473464136092,2.70352726087363
11.3617189324172,2.68327781671844,2.68461465053577,2.68339782811364
11.3737566678085,2.65937993668564,2.6607262015231,2.65950078450276
11.3857944031999,2.63273452267543,2.63409367207947,2.63285651582977
11.398408451142,2.60297795136958,2.60435868233415,2.60310187285208
11.4110224990841,2.56992201221889,2.57132629300697,2.57004803429861
11.4236365470263,2.53309479479885,2.53452281982066,2.53322292856603
11.4362505949684,2.49331205872823,2.49476810522996,2.49344268571793
11.449813723399,2.44814611139636,2.44964128283337,2.44828022701827
11.4633768518297,2.39941595040644,2.40095413880254,2.3995538976682
11.4769399802604,2.3467843491606,2.34836814720433,2.34692635233386
11.4905031086911,2.29083474685778,2.29247056303992,2.2909813752314
11.5056496724807,2.22510263953999,2.22680836909418,2.22525548855993
11.5207962362703,2.15527728148285,2.15706131884999,2.15543709185631
11.5359428000599,2.08121120138702,2.08308157900093,2.081378678001
11.5510893638496,2.00325809617489,2.00522679496481,2.00343429769367
11.5691940522953,1.90544105789422,1.90754814438064,1.90562953540819
11.5872987407411,1.80251341009474,1.80478038350569,1.80271605442867
11.6054034291869,1.69471705312052,1.69716775232611,1.69493595423392
11.6235081176327,1.58240846669104,1.58507256202632,1.58264622565023
11.6498766876424,1.41187910743377,1.41491835081622,1.41214996182967
11.6762452576521,1.23514162488181,1.23864406020369,1.23545323634738
11.7026138276618,1.05556314441455,1.0596311200124,1.05592436449729
11.7289823976715,0.877870910598497,0.882618616554117,0.878291540218473
11.7633563260486,0.659939424928123,0.665750667248102,0.660452547103601
11.7977302544257,0.478100183858254,0.485153406277998,0.478720523086761
11.8321041828027,0.35850437009499,0.366918553258536,0.35924117100875
11.8664781111798,0.329908207666969,0.33970138413681,0.330761776523683
11.8762887784993,0.342640895010388,0.352812417883644,0.343526235874355
11.8860994458188,0.365721440656774,0.376257750506108,0.366637291156763
11.8959101131382,0.39964354947875,0.410525088612291,0.400588141452791
11.9057207804577,0.444809730171635,0.456009097145242,0.445780634782005
11.9155314477772,0.501508095770591,0.512987918878321,0.502502044785954
11.9253421150966,0.569878347245945,0.581588257288356,0.570890978230829
11.9351527824161,0.649829889864682,0.661703713532569,0.650855510216056
11.9449634497356,0.741002677962976,0.752955723978517,0.742034036760563
11.9620584775013,0.92451843790661,0.936340271632479,0.925536831512095
11.979153505267,1.13305847761189,1.14432819575372,1.13402814295907
11.9962485330327,1.35635164311065,1.36662185236698,1.35723468471135
12.0133435607983,1.58117440408712,1.59004358095788,1.58193690673187
12.030438588564,1.79427057666264,1.80156407418811,1.79489808854125
12.0475336163297,1.98388989328232,1.98959468262956,1.98438153894408
12.0646286440954,2.1432984711029,2.14750467273948,2.14366198096791
12.0817236718611,2.27435583427789,2.27739124765606,2.27461937347232
12.0911162266331,2.33663535789842,2.3392230836888,2.33686077932359
12.100508781405,2.3919467643413,2.3941702741189,2.39214117343209
12.109901336177,2.44073863265933,2.44267277601447,2.44090839813604
12.119293890949,2.48415394771493,2.48586059694979,2.48430432692375
12.1286864457209,2.52342443996264,2.5249505604484,2.52355941655482
12.1380790004929,2.55845219927076,2.55983795902489,2.55857518291063
12.1474715552648,2.58940144878481,2.59068057253047,2.58951530343303
12.1568641100368,2.61709627139059,2.61829288869733,2.61720304477501
12.1679026495346,2.64682320752207,2.64794189195703,2.64692327510702
12.1789411890323,2.67256128657244,2.67362115912326,2.67265627262433
12.1899797285301,2.6938985697384,2.69491597108406,2.6939898615618
12.2010182680279,2.7121493394427,2.71313403353988,2.71223777234861
12.2123109133331,2.72910131019198,2.73005799313158,2.72918729690911
12.2236035586384,2.74266435850759,2.74359849517387,2.74274836622602
12.2348962039437,2.75223326361334,2.75314870727213,2.75231561638788
12.246188849249,2.75905442550012,2.75995501242332,2.75913545932368
12.2577851861297,2.76464844800191,2.76553857746064,2.76472856050572
12.2693815230103,2.76694573325995,2.76782711819981,2.76702507159581
12.280977859891,2.76523242883059,2.76610514908197,2.7653109924051
12.2925741967717,2.7608293342877,2.76169593531198,2.76090735022499
12.3043057534291,2.75505649983462,2.7559220703281,2.75513442889044
12.3160373100865,2.74608770606134,2.74695299546085,2.74616561236165
12.3277688667439,2.73326598738983,2.73413021943258,2.73334379643303
12.3395004234013,2.71777908415145,2.71864444126724,2.71785699173635
12.3515590176088,2.70036242824264,2.70123412999134,2.7004409067779
12.3636176118164,2.67975045035753,2.68062926425659,2.67982956619056
12.375676206024,2.65536923363709,2.65625456126263,2.65544892879115
12.3877348002316,2.62823320076168,2.62912732340936,2.62831367983295
12.4003819760227,2.59791986605183,2.59882853597024,2.59800164841033
12.4130291518137,2.56429770668555,2.56522225013626,2.56438090867243
12.4256763276048,2.52689866967676,2.52783925649751,2.52698330218699
12.4383235033959,2.48653123603908,2.48749071184879,2.48661755353958
12.451939437872,2.44065374578697,2.44163951192825,2.44074241356799
12.465555372348,2.39119435343049,2.39220904218524,2.39128560401134
12.4791713068241,2.3378214273912,2.33886683335286,2.3379154164165
12.4927872413001,2.28110981213714,2.28219023468483,2.28120692241752
12.508023823861,2.21435205723521,2.21547956230629,2.21445336712177
12.5232604064219,2.14346807020227,2.14464836465437,2.1435740843469
12.5384969889829,2.06831981676279,2.06955840814521,2.06843101950167
12.5537335715438,1.98925381511087,1.99055882466522,1.98937092551861
12.5720238871835,1.88962366637471,1.89102257174973,1.88974912511033
12.5903142028233,1.78482116615961,1.78632875075884,1.78495627578817
12.6086045184631,1.67511739769281,1.67675012019851,1.6752636035823
12.6268948341029,1.56088859714934,1.56266686461446,1.5610476910233
12.6540804376751,1.38400290518781,1.3860431004912,1.38418514971931
12.6812660412472,1.20097318935827,1.20333863625703,1.20118409966868
12.7084516448194,1.0157387759829,1.0185029235639,1.01598470533223
12.7356372483916,0.833916992352449,0.837160795910411,0.834204883239382
12.7706519999847,0.617268654610601,0.621250368675839,0.617620745556722
12.8056667515778,0.443598437914125,0.44843316949402,0.444024153821981
12.8406815031708,0.341510184801751,0.347266373760185,0.342014681877596
12.8756962547639,0.341335406594755,0.348004808630912,0.341917072180954
12.8823964522559,0.355503930305976,0.362338764312922,0.35609945117129
12.8890966497479,0.374648277278051,0.381643356573673,0.375257175293486
12.8957968472399,0.398914491493087,0.406063231120362,0.399536169931997
12.9024970447319,0.428427235834382,0.435721367203191,0.429060955325447
12.9091972422239,0.463286340085128,0.470715594054087,0.463931191907943
12.9158974397159,0.503561553817019,0.511113269265375,0.504216426909745
12.9225976372079,0.549281934633549,0.556940640413119,0.549945480442739
12.9292978346999,0.60043060795357,0.608177589244039,0.601101204003323
12.9586998468556,0.887088931029759,0.894603463330575,0.887736632051913
12.9881018590113,1.2474911481464,1.25419676588363,1.24806739568082
13.017503871167,1.63171104336001,1.63739288971696,1.63219952894484
13.0469058833226,1.97725000267239,1.98139574804197,1.97760745450116
13.0528619272224,2.03673378556132,2.04047512353956,2.0370565505169
13.0588179711222,2.09269438107052,2.09605806472044,2.09298478782536
13.064774015022,2.14512466469595,2.14814032359492,2.14538528092237
13.0707300589218,2.19410143571873,2.19680039021346,2.19433496643528
13.0766861028216,2.23976612852103,2.24218014001073,2.23997530922918
13.0826421467214,2.28224479549083,2.28440506160084,2.28243230775539
13.0885981906212,2.32169455218364,2.32363105630697,2.32186296870844
13.094554234521,2.35832644272427,2.36006727608343,2.35847816956867
13.1062008887745,2.42364155277591,2.4250647055717,2.4237661786936
13.1178475430279,2.47992521573034,2.48111281889506,2.48002975658183
13.1294941972814,2.52709252761333,2.52811875682922,2.52718333192725
13.1411408515348,2.56810825841846,2.56902062644218,2.56818936219264
13.1514228033036,2.60147840917281,2.60230961099824,2.6015525654589
13.1617047550724,2.63086121679871,2.63163155042238,2.63093015027099
13.1719867068411,2.65614170345311,2.65686831629643,2.65620687285634
13.1822686586099,2.67834748522335,2.67904100003619,2.67840979334041
13.1934574834777,2.70037694010975,2.70104061832894,2.70043666200902
13.2046463083455,2.71886100914472,2.71950171638936,2.71891872944179
13.2158351332133,2.73325883181025,2.73388219555991,2.73331502757131
13.2270239580811,2.74481703811388,2.74542680761186,2.74487203342597
13.2385335780562,2.75520023256779,2.75579899645903,2.75525426033229
13.2500431980313,2.76224499953174,2.76283471643775,2.76229822770264
13.2615528180065,2.76525547290044,2.76583704002474,2.7653079737034
13.2730624379816,2.76555272295038,2.76612807832531,2.76560466840971
13.2847289191014,2.7645362114013,2.76510854662104,2.76458789137446
13.2963954002213,2.76028718998534,2.76085717214278,2.76033866168168
13.3080618813411,2.75211646259426,2.75268371662007,2.75216768837377
13.319728362461,2.74128021823778,2.74184624170077,2.74133133262319
13.3316235634855,2.72883320524833,2.72940137774369,2.72888451522024
13.3435187645101,2.71320204993379,2.71377282698492,2.71325359467757
13.3554139655347,2.69377509346995,2.69434798629519,2.69382682599572
13.3673091665592,2.67164438370239,2.67222083237297,2.67169643361432
13.3796744643942,2.64695736000901,2.64754093927425,2.64701005151444
13.3920397622292,2.61902340194837,2.61961478537941,2.61907679395885
13.4044050600643,2.58732650153182,2.58792553995371,2.58738057775704
13.4167703578993,2.55276623072002,2.55337459085483,2.55282114086266
13.4299250126493,2.51384855308572,2.51447050610273,2.51390468307806
13.4430796673994,2.4714861838592,2.47212301547795,2.47154364733971
13.4562343221494,2.42528526110741,2.42593760535322,2.42534411193809
13.4693889768995,2.37592172526679,2.37659189944183,2.37598217078347
13.4838415015453,2.3188072927843,2.31950153922341,2.31886989396316
13.4982940261911,2.25783691209965,2.25855790425352,2.25790190602674
13.5127465508369,2.19278045577312,2.19353051647264,2.19284804665576
13.5271990754828,2.12407433336821,2.12485743018019,2.12414487439164
13.5439403179382,2.04045225298425,2.04128056662072,2.04052683206104
13.5606815603936,1.95217311140525,1.95305295885089,1.95225228781621
13.577422802849,1.85928073034715,1.86021882355225,1.85936509609739
13.5941640453044,1.76205830696119,1.76306339844303,1.7621486357694
13.6160197893138,1.62916523653005,1.6302741984482,1.62926479979027
13.6378755333233,1.49021641030978,1.49144942020524,1.49032698147065
13.6597312773327,1.34633698593275,1.3477174561548,1.34646061410936
13.6815870213421,1.19888857256048,1.2004441710041,1.19902767084361
13.7165403032544,0.960997761921634,0.962899690295613,0.961167344196054
13.7514935851668,0.732454670877518,0.734792961816826,0.732662444751338
13.7864468670791,0.532434964077309,0.535295512883018,0.532688136030817
13.8214001489914,0.386797694050137,0.390242482181709,0.387101222638219
13.8334238230803,0.35484671586388,0.358499768397403,0.355168069886908
13.8454474971692,0.334270497669889,0.338132726461879,0.334609684428036
13.8574711712581,0.326327029209214,0.330397235818507,0.326683871032594
13.8694948453469,0.332217028548673,0.336491557014122,0.332591134548509
13.8815185194358,0.353058271104249,0.357530445782007,0.353448990567818
13.8935421935247,0.38985790845349,0.394517150323465,0.390264256505598
13.9055658676136,0.443414933683565,0.448244997099712,0.443835442333245
13.9175895417024,0.514271225926537,0.519248034418301,0.51470376113044
13.9375389143118,0.670432560493035,0.675571104652856,0.670877902162912
13.9574882869211,0.872151189925706,0.877286280616526,0.872595095078376
13.9774376595304,1.11071881675043,1.11562416429381,1.1111419440952
13.9973870321398,1.37091786664299,1.37532884018452,1.37129773255041
14.0173364047491,1.6306638311988,1.63437252069514,1.63098308243286
14.0372857773585,1.87012667524185,1.87301964220519,1.87037589082577
14.0572351499678,2.07680967318509,2.07887339174646,2.07698776560213
14.0771845225771,2.24384422815066,2.24525116259871,2.24396618470872
14.0859311054663,2.30483203073133,2.30604242763249,2.30493730458487
14.0946776883555,2.35953912184579,2.36058579080601,2.35963050238163
14.1034242712447,2.40837566384515,2.40928861781291,2.40845569930245
14.1121708541339,2.45218802233624,2.45299312138845,2.4522589040198
14.120917437023,2.49190290935406,2.49262100608492,2.49196640038288
14.1296640199122,2.52761464736347,2.52826361741616,2.52767225938377
14.1384106028014,2.55955710494191,2.56015204852969,2.559610114918
14.1471571856906,2.58837606384549,2.58892843749136,2.58842543942372
14.15827683339,2.62184382197212,2.62235289495301,2.6218894904024
14.1693964810895,2.6509395734375,2.65141634860658,2.65098246459617
14.180516128789,2.67526830210131,2.67572231176115,2.6753092219501
14.1916357764884,2.69629520516637,2.69673197144487,2.69633462286517
14.2028090691172,2.71563752066301,2.71605958453555,2.71567565703199
14.2139823617461,2.73156676937091,2.73197714984728,2.73160388131673
14.2251556543749,2.7435326727545,2.74393366938579,2.74356895373339
14.2363289470037,2.75273656811069,2.75313008737851,2.75277218428594
14.2478958472691,2.76079015056615,2.7611779776999,2.760825263977
14.2594627475344,2.76552056250494,2.7659036356861,2.76555525372008
14.2710296477998,2.7662148242256,2.76659337756354,2.7662491098697
14.2825965480651,2.76420456607762,2.76457976642149,2.7642385504773
14.2942942520982,2.76086273221894,2.76123674992616,2.76089661317613
14.3059919561314,2.75430599290944,2.75467918971768,2.75433980146159
14.3176896601645,2.7438591452364,2.74423121033638,2.74389285095252
14.3293873641977,2.73074804626072,2.731119936063,2.73078173541096
14.3413592089475,2.71588717242915,2.71626112217822,2.71592104868798
14.3533310536973,2.69783758677785,2.69821390446656,2.69787167678763
14.3653028984472,2.67600507882164,2.67638346723621,2.67603935379134
14.377274743197,2.6514455240718,2.65182694317616,2.65148007065499
14.389773520066,2.62404380668497,2.62443066172147,2.62407884360536
14.402272296935,2.59336617063453,2.59375896129694,2.59340174184742
14.414771073804,2.55891889277109,2.55931759796568,2.55895499445009
14.427269850673,2.52155866303475,2.52196443570107,2.52159539899241
14.4406421153426,2.47931110750868,2.4797269224662,2.47934874713798
14.4540143800123,2.43355460085748,2.43398143283889,2.43359323067054
14.467386644682,2.38392435981726,2.3843627861456,2.38396402969052
14.4807589093517,2.33104781360522,2.33149950339393,2.33108867320507
14.4955771819129,2.26937766940607,2.26984720216357,2.26942013107344
14.5103954544741,2.20372567575866,2.20421511816879,2.20376992333681
14.5252137270353,2.13390408060974,2.13441533290531,2.13395028194803
14.5400319995964,2.06030344093305,2.06083950008324,2.06035186331523
14.5574758873389,1.96930613563571,1.96987661575798,1.96935763931301
14.5749197750813,1.87341000900796,1.87402000164302,1.87346504571676
14.5923636628237,1.77275425039709,1.77340930211329,1.77281331050365
14.6098075505661,1.66764261757963,1.66834976377145,1.66770632371465
14.6337687075075,1.51674701517637,1.51753978821413,1.51681834684211
14.6577298644489,1.35955974980453,1.36045646786722,1.35964031737654
14.6816910213903,1.19804870245564,1.19907073912834,1.19814037522124
14.7056521783317,1.03479639225324,1.03596841613571,1.03490131624623
14.7390450732462,0.811471005871968,0.812897572618467,0.81159832357998
14.7724379681608,0.607439708718367,0.609174142756062,0.6075939432941
14.8058308630753,0.443101928520713,0.445189117130008,0.443286776357735
14.8392237579898,0.343415368845642,0.345880716614033,0.343632736125395
14.8488228303988,0.330696845344755,0.333271751635937,0.330923566369383
14.8584219028079,0.326252709317291,0.328936424206366,0.326488687532647
14.8680209752169,0.330688872609904,0.333479806885956,0.330933938368185
14.8776200476259,0.344574123070936,0.347469679723552,0.344828019501306
14.887219120035,0.3684302005535,0.371426542629662,0.368692563986029
14.896818192444,0.402719904458099,0.405811612297166,0.402990235311869
14.906417264853,0.447810490075958,0.450990029111841,0.448088107714275
14.9160163372621,0.503955507525665,0.507212606189111,0.504239497498942
14.9356687409844,0.653704035192269,0.657073097949086,0.653996953045434
14.9553211447068,0.848156827798813,0.851537121978041,0.848449941342776
14.9749735484292,1.07963644250666,1.082887542062,1.0799176947975
14.9946259521515,1.33430310725552,1.3372569349309,1.33455816518146
15.0142783558739,1.59139190792723,1.59390189560439,1.59160846989249
15.0339307595962,1.83164588585921,1.83362824561851,1.83181697780954
15.0535831633186,2.0421240526707,2.04356694435567,2.04224875567366
15.073235567041,2.21423021653084,2.21523196209157,2.21431713452419
15.0822366947661,2.27998838791368,2.28084416549758,2.28006287890526
15.0912378224913,2.3388311336473,2.33956506219141,2.33889525756901
15.1002389502165,2.39117824667186,2.39181267060364,2.39123390845138
15.1092400779416,2.43797248025773,2.43852685899518,2.43802133463641
15.1182412056668,2.48027404351247,2.48076411843641,2.48031742527605
15.1272423333919,2.51817032183878,2.51860960103387,2.51820937653967
15.1362434611171,2.55191388274991,2.55231381030211,2.5519495808672
15.1452445888423,2.5822597331624,2.58262892485763,2.58229280399004
15.1562801228865,2.6162179563043,2.6165570967502,2.61624845091789
15.1673156569307,2.64579764582662,2.64611439249942,2.64582621263103
15.178351190975,2.67064439272464,2.67094536855507,2.67067159297757
15.1893867250192,2.69218420938014,2.6924732683615,2.69221037079873
15.200550885425,2.71213508686043,2.71241393149752,2.71216035689551
15.2117150458308,2.72865340187418,2.72892417181299,2.72867796286317
15.2228792062366,2.74119531947316,2.74145967267038,2.74121931129665
15.2340433666424,2.75096328178799,2.75122253030785,2.75098681886486
15.2456019363012,2.75959079999115,2.75984610252417,2.75961398773353
15.25716050596,2.76488876683111,2.76514078043389,2.76491166177278
15.2687190756188,2.76614567963673,2.7663945995121,2.76616829626328
15.2802776452776,2.76469439716085,2.76494100291177,2.76471680531851
15.2919679077735,2.76191814729234,2.76216385724716,2.76194047667183
15.3036581702695,2.75592236840892,2.75616742875709,2.75594464019154
15.3153484327655,2.74602805474765,2.7462722682063,2.7460502494573
15.3270386952615,2.73346924435811,2.73371324205112,2.73349141909471
15.3389920842065,2.71919686160741,2.71944210873777,2.71921915032773
15.3509454731515,2.70173653432306,2.7019832307188,2.70175895434948
15.3628988620966,2.68048940816224,2.68073735391868,2.68051194008549
15.3748522510416,2.65652087722245,2.65677069973798,2.65654357786464
15.3873188226387,2.62978223758809,2.63003550602151,2.62980525013663
15.3997853942359,2.59977432836977,2.60003136091735,2.59979768088398
15.4122519658331,2.5659975873426,2.56625835707383,2.56602127611502
15.4247185374302,2.52931981043791,2.52958506426676,2.52934390295427
15.4380378057589,2.48788813636369,2.48815979830588,2.48791280747868
15.4513570740875,2.44296289921755,2.44324158717286,2.44298820393571
15.4646763424162,2.3941718606673,2.39445792653368,2.39419782940073
15.4779956107449,2.34215468389655,2.3424491984623,2.34218141299996
15.492723865185,2.28160728371364,2.28191317125977,2.28163503744096
15.5074521196251,2.21710873577892,2.21742730026546,2.21713763050612
15.5221803740652,2.14846049839284,2.14879292367984,2.1484906389952
15.5369086285053,2.07606415273782,2.07641233953284,2.07609570934267
15.5541763329823,1.98690834585648,1.98727832440109,1.98694185999501
15.5714440374593,1.89291272922769,1.89330767874717,1.89294848397515
15.5887117419363,1.79419124772989,1.79461461224148,1.79422954863828
15.6059794464133,1.69103930325855,1.69149547802122,1.69108054079789
15.629376260714,1.54489140315623,1.54540066603817,1.54493738583127
15.6527730750147,1.39248727315571,1.39306071010467,1.39253897955311
15.6761698893153,1.23553693839917,1.23618747752609,1.23559550416708
15.699566703616,1.07623929063505,1.0769819551927,1.07630602920893
15.7330316453056,0.850773730780336,0.851677404008105,0.850854695924177
15.7664965869951,0.641519970916554,0.642620201735598,0.641618200590159
15.7999615286847,0.468013994741803,0.469341901483102,0.468132080722123
15.8334264703742,0.354762740974438,0.356337631613933,0.354902179411179
15.8440717817328,0.335918133878097,0.337572870538959,0.336064426610437
15.8547170930914,0.326867534405547,0.328601812726625,0.327020629775513
15.8653624044499,0.32845409291277,0.330266902362676,0.328613877270363
15.8760077158085,0.341471086288282,0.343360568634495,0.34163737210564
15.8866530271671,0.36664600461695,0.368609247866423,0.366818513057001
15.8972983385256,0.404622666532709,0.406655388001172,0.404801000400323
15.9079436498842,0.455900162853478,0.457996183634439,0.45608376184218
15.9185889612428,0.520802552672345,0.522953175001258,0.520990640369844
15.939144263222,0.684935129841839,0.687153940675965,0.685128600117477
15.9596995652012,0.896892008908491,0.899100699958442,0.897084059854075
15.9802548671804,1.14641842612213,1.14851123466369,1.14659996296214
16.0008101691596,1.41606797070417,1.41792399490529,1.41622867041688
16.0213654711389,1.68163096996597,1.68317182027976,1.68176433796397
16.0419207731181,1.92175827723792,1.92294063562378,1.92186072064608
16.0624760750973,2.12415027788425,2.12496392540814,2.12422090569889
16.0830313770765,2.28484034711703,2.28537504780132,2.2848869991857
16.0908976197858,2.33618686283884,2.3366564973975,2.33622798556589
16.0987638624951,2.38273071546549,2.38314550730588,2.38276717745581
16.1066301052043,2.42481295276507,2.42518217783998,2.42484554124724
16.1144963479136,2.46299746791541,2.46332916243601,2.46302686393759
16.1223625906229,2.4978776500361,2.49817846319111,2.49790441630518
16.1302288333322,2.52959728380291,2.52987294424359,2.52962190509003
16.1380950760414,2.55836460320537,2.55861997213256,2.55838749084914
16.1459613187507,2.5845899934601,2.58482892032924,2.5846114730234
16.1572954727479,2.61919837396274,2.61941819291768,2.61921821257679
16.168629626745,2.64919492227389,2.64940053118865,2.64921353451586
16.1799637807422,2.6741088462119,2.67430452711986,2.67412659458801
16.1912979347393,2.69559580617189,2.69578399811891,2.69561289851673
16.2024165430545,2.71496328764385,2.71514520242812,2.71497983021172
16.2135351513696,2.73094000655015,2.73111691470369,2.730956107781
16.2246537596847,2.74299630866643,2.74316917347396,2.7430120497705
16.2357723679999,2.75230645209537,2.75247608545018,2.75232190417222
16.247337207027,2.76049871754482,2.76066587968235,2.76051395005958
16.2589020460541,2.76536674258643,2.76553183816829,2.76538179045372
16.2704668850812,2.76619791882632,2.76636104933435,2.76621278924824
16.2820317241084,2.76432379465121,2.76448546341711,2.76433853290732
16.293728953908,2.7611193534599,2.76128049602356,2.76113404538712
16.3054261837076,2.75469806539427,2.7548588379726,2.75471272447201
16.3171234135072,2.74438328923404,2.74454355787695,2.74439790224631
16.3288206433068,2.73140369878663,2.73156387592641,2.73141830317897
16.3407893006959,2.71668358233642,2.71684463120255,2.71669826646451
16.3527579580851,2.69877406548733,2.69893611820574,2.69878884084943
16.3647266154742,2.67707941198177,2.67724233946319,2.67709426599156
16.3766952728634,2.6526585303255,2.65282274575688,2.65267350052848
16.3891877180304,2.6254127128461,2.62557925127174,2.62542789399661
16.4016801631975,2.59489166525247,2.59506074038495,2.59490707626925
16.4141726083646,2.56059992821094,2.56077152880132,2.56061556723609
16.4266650535316,2.52339744882715,2.52357207013752,2.52341336075436
16.4400263745915,2.48133838874511,2.48151730829371,2.48135469004361
16.4533876956514,2.43577302372854,2.43595665810005,2.435789751616
16.4667490167112,2.38633453119611,2.38652312489565,2.38635170692356
16.4801103377711,2.33365368137324,2.3338479498155,2.33367136952575
16.4949095420014,2.27223854441194,2.27244044852963,2.27225692275087
16.5097087462317,2.20684752141192,2.2070579437007,2.2068666689703
16.524507950462,2.13729015014705,2.13750989969522,2.13731013887165
16.5393071546923,2.06395979941565,2.06419015756745,2.06398074436903
16.5567132695811,1.97337334830498,1.97361841573791,1.97339561892006
16.5741193844699,1.87789975328377,1.87816169956475,1.87792354338219
16.5915254993586,1.77767229994273,1.77795348566911,1.77769781967188
16.6089316142474,1.67299268974341,1.67329611342845,1.67302020634435
16.6327713582442,1.52313267512139,1.52347253025148,1.52316345854387
16.656611102241,1.3669818389002,1.36736588137902,1.36701657590843
16.6804508462378,1.20644846105208,1.20688574082643,1.20648794898705
16.7042905902346,1.04402536765701,1.04452634732691,1.04407052368122
16.7377070861702,0.820123249060764,0.820733058451207,0.820178049284311
16.7711235821058,0.614822124131326,0.61556384892094,0.614888544172263
16.8045400780414,0.448347113782847,0.449240362356312,0.448426785467351
16.837956573977,0.345581753347731,0.346637874284154,0.345675543631051
16.8477159387315,0.331651029222598,0.332755180922846,0.331748953915968
16.8574753034861,0.326198953684998,0.327350843659488,0.326300973332499
16.8672346682406,0.329865716656096,0.331064679301912,0.329971758967778
16.8769940329951,0.343253017154844,0.344497939687715,0.343362970730238
16.8867533977497,0.366913456011592,0.368202675208356,0.367027161545144
16.8965127625042,0.401337933658061,0.402669082343946,0.401455170772305
16.9062721272587,0.44691638251687,0.448286147079743,0.447036849016138
16.9160314920132,0.503918271248327,0.505322107057491,0.504041558785326
16.9358129246915,0.654838462861479,0.656290874383083,0.654965650314039
16.9555943573698,0.851012472022503,0.852469356756523,0.851139703546084
16.975375790048,1.08453754758502,1.08593741542315,1.08465950150353
16.9951572227263,1.34120159973226,1.34247098574146,1.3413119649738
17.0149386554046,1.59973977567319,1.60081574425227,1.59983324201842
17.0347200880828,1.84061643849487,1.84146330075144,1.84069002183773
17.0545015207611,2.05090530384957,2.05151820142588,2.05095862656167
17.0742829534394,2.22224540159569,2.22266853294383,2.22228236006723
17.0832352071275,2.28683065338386,2.28719259677137,2.28686237089584
17.0921874608157,2.34464655959694,2.34495748005736,2.34467390956822
17.1011397145039,2.39611227482167,2.39638155524095,2.39613606197268
17.110091968192,2.44215213336878,2.4423879162754,2.44217305420741
17.1190442218802,2.48379817805179,2.48400703677664,2.48381679324124
17.1279964755684,2.52113640886971,2.52132398163559,2.52115319939208
17.1369487292565,2.55441355673065,2.55458461564891,2.55442892967048
17.1459009829447,2.58435978724423,2.58451792734024,2.58437404872879
17.1569644312525,2.61814671189204,2.61829211052958,2.61815987393767
17.1680278795603,2.64755839677543,2.64769430133371,2.64757073603724
17.1790913278681,2.67222695316141,2.67235617439798,2.67223870927725
17.1901547761759,2.6935908532379,2.69371502252907,2.6936021658318
17.2013277201483,2.71334408799405,2.7134639314408,2.71335502046756
17.2125006641207,2.72966756531479,2.72978398478427,2.72967819502625
17.2236736080931,2.7420131926557,2.7421268835687,2.74202357862843
17.2348465520654,2.75158672309226,2.75169824296672,2.75159691429559
17.2464078853764,2.76001311039708,2.76012296097228,2.76002315280593
17.2579692186873,2.76511201951225,2.76522047809256,2.76512193714792
17.2695305519982,2.76617148821807,2.76627863314434,2.7661812868626
17.2810918853092,2.76452404125442,2.76463020638237,2.76453375102995
17.2927847156425,2.76154929715148,2.76165509415638,2.76155897436628
17.3044775459758,2.75535662451786,2.75546215826397,2.75536627825567
17.3161703763091,2.74526836312279,2.74537354780925,2.74527798486961
17.3278632066424,2.73251568485981,2.73262079183449,2.73252529933302
17.339824005826,2.71803574390977,2.71814140454773,2.71804540921957
17.3517848050095,2.70036698298026,2.70047328376195,2.70037670667698
17.363745604193,2.67891186967918,2.67901872524005,2.67892164341672
17.3757064033766,2.65473297827636,2.65484065933073,2.65474282673847
17.3881854164933,2.62775846197781,2.62786764601627,2.62776844739913
17.40066442961,2.59751161815414,2.59762244375033,2.59752175284145
17.4131434427267,2.56349466463188,2.56360712215763,2.56350494716016
17.4256224558434,2.52657196271348,2.5266863754649,2.52658242249151
17.4389618543058,2.48484725567336,2.48496445698282,2.48485796894149
17.4523012527682,2.43962268797294,2.43974294739461,2.43963367889581
17.4656406512307,2.39052842350397,2.39065189676238,2.39053970565233
17.4789800496931,2.33820016870871,2.33832732094741,2.33821178422601
17.4937423250451,2.27724494566289,2.27737704945335,2.27725701032462
17.5085046003972,2.21232645151009,2.21246407676382,2.21233901653956
17.5232668757493,2.14324980424719,2.14339347078585,2.14326291603314
17.5380291511013,2.07041287226474,2.07056340931107,2.07042660554979
17.5553630647891,1.98058092645638,1.98074097579341,1.98059552012164
17.5726969784768,1.88588600130158,1.88605695807613,1.88590158046116
17.5900308921645,1.78645100873593,1.78663438748351,1.78646770874065
17.6073648058523,1.68257417108932,1.68277190042727,1.6825921645158
17.6309721648747,1.53466713917152,1.53488822662483,1.53468723508848
17.6545795238972,1.38048350451835,1.38073287382738,1.38050614077007
17.6781868829196,1.2218247110177,1.22210810630331,1.2218503959635
17.701794241942,1.06102445998365,1.06134854078258,1.06105378023186
17.7352365450572,0.836255793435975,0.836650221503082,0.836291374737227
17.7686788481724,0.628812139469081,0.629292164013066,0.628855295124323
17.8021211512877,0.458557645901772,0.459136431355178,0.458609480816069
17.8355634544029,0.350184355690716,0.350869819918113,0.350245486234428
17.845809520117,0.333693639144792,0.334412219410025,0.333757635670847
17.8560555858311,0.326406329487509,0.327157862728386,0.326473167856673
17.8663016515452,0.32906912368286,0.329853170251101,0.32913875527441
17.8765477172593,0.342384013259765,0.343199801494633,0.342456360254642
17.8867937829734,0.366994945734392,0.36784129284489,0.367069894345078
17.8970398486875,0.403472457793705,0.40434764995738,0.403549847926256
17.9072859144016,0.452263255221386,0.453164853242138,0.45234286376926
17.9175319801157,0.513665189900943,0.514589799956197,0.513746711052118
17.9378129472244,0.672685727680706,0.673640933386832,0.672769702958857
17.958093914333,0.878691644678415,0.879645572064371,0.878775278437807
17.9783748814417,1.12236052712454,1.12326951424821,1.12244002841476
17.9986558485504,1.38748161453067,1.38829483412294,1.38755260256456
18.018936815659,1.65077181632719,1.65145177589145,1.65083113748943
18.0392177827677,1.89161516060062,1.89214140134,1.8916611020582
18.0594987498764,2.09751910002432,2.09788856979206,2.09755140522214
18.079779716985,2.26250281422738,2.26275060966433,2.26252457835218
18.088281440539,2.32000439413748,2.32021891904869,2.3200233024051
18.0967831640931,2.37172799920487,2.37191477158238,2.37174452579711
18.1052848876471,2.4180665837412,2.41823062106117,2.41808115923887
18.1137866112011,2.45977694426739,2.45992255782564,2.45978993792676
18.1222883347551,2.4976741394103,2.49780481851024,2.49768584947193
18.1307900583092,2.53186571946636,2.53198445584859,2.53187640168074
18.1392917818632,2.56257466088012,2.56268398028187,2.56258453116425
18.1477935054172,2.59036335444571,2.59046519364218,2.59037257821017
18.158998591167,2.6238445698756,2.62393850223286,2.62385310826996
18.1702036769167,2.65290589511988,2.65299393356508,2.65291392020432
18.1814087626665,2.67711722374532,2.6772011172081,2.67712488505416
18.1926138484162,2.69800206738038,2.69808282236063,2.6980094514889
18.2037887398082,2.71708461223468,2.7171627054827,2.7170917612531
18.2149636312001,2.73276099751083,2.73283697034051,2.7327679580772
18.226138522592,2.74447925519464,2.74455351635828,2.74448606208798
18.2373134139839,2.75344051121464,2.75351340750502,2.75344719507925
18.24888309123,2.76124791066147,2.7613197751938,2.76125450216251
18.2604527684761,2.76573490817317,2.76580591034503,2.76574142205066
18.2720224457222,2.76618833793029,2.76625851653161,2.76619477690027
18.2835921229682,2.76393888877587,2.76400845873009,2.76394527232098
18.2952937006327,2.76035431604611,2.76042368063166,2.76036068141781
18.3069952782973,2.75355634184596,2.75362556729794,2.75356269480403
18.3186968559618,2.74287124548439,2.74294027353189,2.74287758025606
18.3303984336263,2.7295216517111,2.72959065946087,2.72952798448933
18.342380155224,2.71440483595431,2.71447423843121,2.71441120506466
18.3543618768216,2.6960977512386,2.69616760596973,2.69610416172685
18.3663435984193,2.67400767642951,2.67407792891548,2.67401412294313
18.378325320017,2.64918727563634,2.64925810442831,2.64919377451134
18.3908402886588,2.62149232991456,2.62156418269597,2.62149892240894
18.4033552573005,2.59051719544928,2.59059016623307,2.5905238899488
18.4158702259422,2.55577024563192,2.55584433217553,2.55577704157337
18.4283851945839,2.51810412961704,2.51817954720248,2.51811104664936
18.4417834525804,2.47548914532641,2.47556644987642,2.47549623447267
18.4551817105768,2.42935681466883,2.42943618994838,2.42936409246829
18.4685799685732,2.3793452694379,2.37942682610152,2.37935274560081
18.4819782265696,2.32607719878538,2.32616124990326,2.32608490177334
18.496840404556,2.26389056125999,2.26397796777906,2.26389856965403
18.5117025825423,2.19770617048481,2.19779732299268,2.19771451952332
18.5265647605286,2.12734086832955,2.12743612794622,2.12734959037811
18.5414269385149,2.0531808013704,2.05328073331452,2.05318994755393
18.5589577294157,1.96131067221375,1.96141709969615,1.9613204079537
18.5764885203165,1.86451117663129,1.86462506712923,1.8645215890107
18.5940193112173,1.76293344899149,1.76305585914812,1.76294463280606
18.6115501021181,1.65688600136601,1.6570182680495,1.65689807667159
18.6358080043329,1.50356017051547,1.50370877673301,1.50357372168498
18.6600659065477,1.34391985437895,1.34408834098803,1.34393519740704
18.6843238087625,1.18007352716361,1.18026602693626,1.18009102906959
18.7085817109773,1.01481407070531,1.01503533771892,1.01483415156105
18.7420374119835,0.792039026683682,0.792308543894016,0.792063415949372
18.7754931129896,0.590278969918179,0.590606603565606,0.590308518562943
18.8089488139958,0.43053822870011,0.430932105996181,0.430573617690201
18.8424045150019,0.338196551958797,0.338661014975223,0.338238111024481
18.8510423315725,0.328778421404231,0.329261175436648,0.328821568745617
18.859680148143,0.32617635393626,0.326677260404722,0.326221072823812
18.8683179647136,0.330828006956993,0.331346811255241,0.330874270369985
18.8769557812841,0.343145790098436,0.343682100121835,0.343193558880417
18.8855935978546,0.363511046722291,0.364064304257985,0.363560267114788
18.8942314144252,0.392266629473147,0.392836069473729,0.392317229586352
18.9028692309957,0.429696591606821,0.430281180596559,0.429748476092613
18.9115070475663,0.476016073748467,0.47661443817476,0.476069117606766
18.9303523295494,0.608394646148025,0.609016257181503,0.608449607620382
18.9491976115325,0.782887743481433,0.783517556905038,0.782943290059791
18.9680428935157,0.994289809940386,0.994905970279452,0.994344025489538
18.9868881754988,1.23225120881928,1.23282596503831,1.23230167838204
19.0057334574819,1.48013347240359,1.48063745187218,1.48017766788935
19.0245787394651,1.72027650948413,1.72068986850833,1.72031273963843
19.0434240214482,1.93867454445483,1.93899103002833,1.93870229667747
19.0622693034313,2.12363427772898,2.12386399243807,2.12365446996467
19.0716610787755,2.20173825582373,2.20193288777717,2.20175540411451
19.0810528541196,2.27157256791299,2.2717373446531,2.27158712872785
19.0904446294637,2.33349983499775,2.33363986085669,2.33351225271419
19.0998364048078,2.3885600069279,2.38867997047151,2.38857068839463
19.1092281801519,2.43803971903417,2.43814356478227,2.43804900535248
19.1186199554961,2.48206750151344,2.48215864352,2.48207568781495
19.1280117308402,2.52096502474244,2.5210463946933,2.52097236440668
19.1374035061843,2.55573513455266,2.55580895835889,2.55574181945752
19.1482603883177,2.59232974932691,2.59239667136944,2.59233583383012
19.1591172704512,2.62434410990228,2.62440589833106,2.62434974638656
19.1699741525847,2.65153335105595,2.65159153028399,2.65153867106722
19.1808310347181,2.67529766539579,2.67535314089148,2.67530274709684
19.1919112435445,2.69753863737813,2.69759179185048,2.69754351402183
19.2029914523709,2.71628430693319,2.71633565425525,2.71628902300533
19.2140716611973,2.73103576097113,2.73108571728595,2.73104035230276
19.2251518700237,2.74297730364219,2.74302615958277,2.74298179583463
19.2366733143392,2.75384671066406,2.75389467171187,2.75385112259256
19.2481947586547,2.76136190617042,2.76140912755939,2.76136625139865
19.2597162029702,2.76482138618076,2.76486793776191,2.76482567041416
19.2712376472857,2.765557461448,2.76560349906377,2.76556169880056
19.2828991114201,2.76498881033278,2.7650345919013,2.76499302470722
19.2945605755544,2.7611828225795,2.76122840138732,2.76118701863576
19.3062220396887,2.75344776848635,2.75349311429487,2.75345194312915
19.3178835038231,2.74304606754845,2.74309130033303,2.74305023177394
19.3297670159937,2.73105567775526,2.73110106795854,2.73105985662777
19.3416505281643,2.71588016128221,2.7159257449516,2.7158843579628
19.3535340403349,2.69690405800503,2.69694979538186,2.69690826859777
19.3654175525056,2.67522724566191,2.67527325158231,2.67523148071317
19.3777620902667,2.65104211292709,2.65108867220491,2.65104639879522
19.3901066280278,2.62361289307267,2.62366005836109,2.62361723445374
19.4024511657889,2.59241867213542,2.59246642985597,2.59242306755085
19.41479570355,2.55836840514566,2.55841688741009,2.55837286670701
19.4279152276556,2.52005154761377,2.52010109263386,2.52005610651125
19.4410347517613,2.47829886911038,2.47834957702296,2.47830353437623
19.4541542758669,2.43271056217079,2.43276248033874,2.43271533790212
19.4672737999726,2.38397271882321,2.38402602961082,2.3839776216805
19.4816669391976,2.32765645860609,2.32771165187376,2.32766153353277
19.4960600784226,2.26750317384815,2.26756045721645,2.26750843964666
19.5104532176476,2.20327478972408,2.20333434148686,2.20328026240309
19.5248463568725,2.13541730079724,2.13547943063418,2.13542300852089
19.5414760935826,2.05303224790205,2.05309789999368,2.05303827680322
19.5581058302927,1.96602722298374,1.96609688485808,1.96603361717574
19.5747355670028,1.87443072736567,1.87450491450778,1.87443753332878
19.5913653037129,1.77852600250842,1.77860539114783,1.778533281374
19.6129231568978,1.64831495121243,1.64840234029855,1.64832295680785
19.6344810100827,1.51209219484974,1.51218911634699,1.51210106497775
19.6560388632677,1.37088398994441,1.37099221893084,1.37089388370502
19.6775967164526,1.22591614431808,1.22603778605361,1.22592724989983
19.7135579094718,0.981071774623343,0.981221219306221,0.981085384491052
19.7495191024911,0.744723264246897,0.744908113428595,0.74474004740337
19.7854802955103,0.537219376128975,0.537446965334489,0.537239967277101
19.8214414885296,0.386453111201836,0.386728764054566,0.386477952734843
19.8323383375036,0.357054237502584,0.357344998720391,0.357080407069241
19.8432351864776,0.336902038290875,0.337207980516822,0.336929538124908
19.8541320354517,0.326938125193638,0.327259198383353,0.32696694646236
19.8650288844257,0.328069300078736,0.328405315290745,0.328099421513107
19.8759257333997,0.341152949521684,0.341503553136555,0.341184335205719
19.8868225823737,0.366979144583002,0.367343780047627,0.367011740633098
19.8977194313478,0.406221018651596,0.406598847003943,0.406254746298765
19.9086162803218,0.45940958793358,0.459799389174701,0.459444334936017
19.9269092413127,0.580878398258069,0.581284185812119,0.580914483931635
19.9452022023037,0.742451637512635,0.742864929530749,0.742488304902727
19.9634951632946,0.940248051483467,0.940656273018987,0.940284189630895
19.9817881242855,1.16594322965232,1.16632988131545,1.16597739144493
20.0000810852765,1.40569998260218,1.40604610856379,1.4057305198319
20.0183740462674,1.64324653282262,1.64353782943778,1.64327221272228
20.0366670072584,1.86438966761491,1.86461975856508,1.86440995341296
20.0549599682493,2.05642343719759,2.05659528994821,2.05643861339094
20.064556142913,2.14310477297094,2.14325033297413,2.14311765023009
20.0741523175767,2.22077953410273,2.22090229948744,2.22079042083158
20.0837484922405,2.28969320904617,2.28979677584366,2.28970242104333
20.0933446669042,2.35085402075395,2.35094185737752,2.35086186154109
20.1029408415679,2.40563323996506,2.40570838003711,2.40563997407791
20.1125370162316,2.45419876801897,2.45426386594783,2.45420462675752
20.1221331908954,2.49692100416813,2.49697836661756,2.49692618846238
20.1317293655591,2.53496392036411,2.53501532711772,2.53496858482141
20.1424938983399,2.5737302277408,2.57377637273057,2.57373443188857
20.1532584311207,2.60770307686192,2.60774530539808,2.60770693750034
20.1640229639015,2.63670871425023,2.63674818408968,2.63671233203046
20.1747874966823,2.6621618854642,2.66219929836104,2.66216532134752
20.1857919025081,2.68604095740984,2.68607661511285,2.68604423765154
20.196796308334,2.70637339766964,2.70640770082004,2.70637655717071
20.2078007141599,2.72270009219568,2.72273337154394,2.72270315967377
20.2188051199857,2.73618888117763,2.73622135465339,2.73619187588014
20.2302936701246,2.74866858137878,2.74870038080425,2.74867151541251
20.2417822202635,2.75777622268468,2.75780746898242,2.75777910667479
20.2532707704025,2.76282231352486,2.76285307173227,2.76282515294548
20.2647593205414,2.76513338074421,2.76516375959242,2.76513618546039
20.276402361343,2.76615099998465,2.76618116558906,2.76615378544399
20.2880454021446,2.76391709266577,2.76394708465926,2.76391986235558
20.2996884429462,2.75773214736957,2.75776195006839,2.75773489962609
20.3113314837478,2.74887691054018,2.74890660444353,2.74887965276397
20.32316996801,2.73850683494112,2.73853659698177,2.73850958358825
20.3350084522721,2.72495141678061,2.72498127058234,2.7249541739283
20.3468469365342,2.70758382460623,2.70761374329386,2.70758658761563
20.3586854207964,2.6875277734011,2.68755783191687,2.68753054918038
20.3709493074425,2.66513230464046,2.66516268750618,2.66513511033211
20.3832131940887,2.63950797862888,2.63953871782752,2.63951081709008
20.3954770807349,2.61011920544989,2.6101502885104,2.61012207538061
20.4077409673811,2.5779036398507,2.57793515090398,2.57790654899551
20.4207279032046,2.54173749974596,2.54176965330564,2.54174046797088
20.433714839028,2.50217253223858,2.5022053880268,2.50217556494615
20.4467017748515,2.45879010369172,2.45882368531879,2.45879320289936
20.459688710675,2.41230905472753,2.41234347526823,2.41231223081181
20.473861580845,2.35885682373957,2.35889238388165,2.35886010441321
20.488034451015,2.30164133245237,2.30167815458825,2.30164472884322
20.5022073211851,2.24039824818419,2.24043643258327,2.24040176932021
20.5163801913551,2.17560655152405,2.175646284348,2.17561021441944
20.5326035131708,2.09765252279326,2.09769435761973,2.0976563781929
20.5488268349865,2.0152214110858,2.01526562858556,2.01522548451025
20.5650501568021,1.9282908251388,1.92833771625468,1.92829514294917
20.5812734786178,1.83715028273518,1.83720023835441,1.83715488047073
20.6017901121914,1.71633634153459,1.71639088049791,1.71634135767116
20.6223067457649,1.58972754774833,1.5897875003013,1.58973305744608
20.6428233793385,1.458054765449,1.45812108623538,1.45806085487099
20.663340012912,1.32216206622203,1.32223590049066,1.32216883856353
20.7096144178952,1.00786128653191,1.00795703416126,1.00787004473209
20.7558888228783,0.705724428783219,0.705850252659042,0.705735896762195
20.8021632278614,0.459353351908013,0.459516936659228,0.459368197701843
20.8484376328445,0.331197855987995,0.331403423957812,0.331216421321518
20.8545363777343,0.327153745483727,0.327364860316065,0.327172798618685
20.8606351226242,0.326597365412282,0.326813987905389,0.326616901989011
20.866733867514,0.329680992499708,0.329903065304608,0.32970100653231
20.8728326124038,0.336550482406616,0.336777927664451,0.336570966076943
20.8789313572936,0.347344314935342,0.347577031381523,0.347365258339857
20.8850301021834,0.362192173260423,0.362430032455301,0.362213564079555
20.8911288470733,0.3812121388183,0.38145497988738,0.381233961854886
20.8972275919631,0.404509275067574,0.404756898702849,0.404531511720351
20.9158130144451,0.502651663556691,0.502912157458188,0.502675003939841
20.9343984369271,0.642696686595866,0.642965837094835,0.642720749485699
20.9529838594091,0.822860957362068,0.823132001477097,0.822885138243072
20.971569281891,1.03730723762022,1.03757046366435,1.03733067529418
20.990154704373,1.27481080017113,1.27505340168448,1.27483236691851
21.008740126855,1.51945603117083,1.51966668753169,1.5194747377756
21.027325549337,1.75527155715551,1.75544334911454,1.75528680718502
21.045910971819,1.96620944905809,1.96634089701288,1.96622112815903
21.0558073605935,2.06438885635468,2.0645004817831,2.06439878628077
21.065703749368,2.1527967337793,2.15289070750653,2.15280510825952
21.0756001381425,2.23141733502723,2.23149610283043,2.23142437109921
21.085496526917,2.30112086765513,2.30118697565771,2.30112679036525
21.0953929156915,2.3633326896942,2.36338849703017,2.36333770680221
21.105289304466,2.41824508099287,2.41829269244456,2.41824937764606
21.1151856932405,2.4662747063109,2.46631598362275,2.46627844620306
21.1250820820149,2.5088137091831,2.50885012254644,2.50881702122317
21.1357632636745,2.55039276308005,2.55042506239464,2.55039571254435
21.1464444453341,2.58686831941377,2.5868975493364,2.58687099782728
21.1571256269936,2.61814737006619,2.61817442856889,2.61814985620258
21.1678068086532,2.645682408112,2.64570785425673,2.64568475094669
21.1787182679375,2.6715032972218,2.67152738276663,2.67150551878257
21.1896297272218,2.69370144620323,2.69372449104707,2.69370357458549
21.2005411865061,2.71186799651152,2.71189026859094,2.71187005520786
21.2114526457904,2.72715552674781,2.72717719479499,2.72715753072871
21.2228953688186,2.74151257749778,2.74153372766289,2.74151453466767
21.2343380918468,2.75247555681262,2.75249628605795,2.75247747575305
21.245780814875,2.7593743488195,2.75939471744251,2.75937623472819
21.2572235379032,2.76352359560372,2.76354368102464,2.76352545552092
21.2688460111382,2.76639313599726,2.76641304429222,2.76639497982232
21.2804684843732,2.76599362973103,2.76601339142025,2.76599546017011
21.2920909576082,2.76161854702721,2.76163815603326,2.76162036336848
21.3037134308432,2.75456701607176,2.7545865268874,2.75456882334079
21.3155048165466,2.74607007116102,2.74608959943681,2.74607188015316
21.3272962022501,2.73438510109142,2.73440466266702,2.73438691320482
21.3390875879536,2.7188725540232,2.71889213104625,2.71887436749934
21.3508789736571,2.70068300369116,2.70070264524214,2.70068482307167
21.3630562463287,2.68033168039255,2.68035150608005,2.68033351683329
21.3752335190003,2.65676610953064,2.65678613867065,2.65676796475949
21.3874107916719,2.62943414718376,2.62945436919228,2.62943602012354
21.3995880643436,2.59930616818851,2.59932663661474,2.59930806378982
21.4124315432712,2.56556345349563,2.56558430425945,2.56556538440108
21.4252750221989,2.52846034951071,2.5284816177376,2.52846231890656
21.4381185011266,2.48755713404404,2.48757883010957,2.48755914279058
21.4509619800543,2.44361024547127,2.44363243918052,2.44361230000466
21.4648981284012,2.3933290164518,2.39335189157296,2.39333113379015
21.4788342767481,2.3393621745162,2.33938580211549,2.33936436114723
21.492770425095,2.28141660283482,2.28144103751063,2.28141886368618
21.5067065734418,2.22001041198283,2.22003576468977,2.22001275724897
21.5225035280583,2.14682609457821,2.14685268689774,2.14682855389065
21.5383004826747,2.069315481318,2.06934347228871,2.06931806921356
21.5540974372911,1.98740476001576,1.98743431027046,1.98740749112425
21.5698943919075,1.90140130622353,1.90143263878588,1.90140420094886
21.5894034984163,1.7899898756808,1.79002380489339,1.78999300869915
21.608912604925,1.67303976340029,1.6730767326267,1.6730431751258
21.6284217114338,1.55104781673326,1.55108833005934,1.55105155300416
21.6479308179425,1.42459124029602,1.42463591014246,1.42459535676735
21.6836318604515,1.18502396330194,1.18507812603112,1.18502894656192
21.7193329029605,0.942201816754082,0.942268420718243,0.942207932487191
21.7550339454694,0.710201482358459,0.710283769198935,0.710209020118027
21.7907349879784,0.510540038103669,0.510640990548055,0.510549260218744
21.8166638773707,0.401710318088246,0.401826201111025,0.401720880524427
21.8425927667629,0.337612167788588,0.337743579334723,0.337624116773525
21.8685216561552,0.330838333986484,0.330985173006732,0.330851651782782
21.8944505455474,0.392814527814645,0.392975682208317,0.392829105442689
21.9151625479873,0.497969570571123,0.498140368791345,0.497984987390025
21.9358745504272,0.655162654350569,0.655339672406046,0.655178598782814
21.9565865528671,0.861626611706042,0.861804126207323,0.861642568924052
21.9772985553069,1.10835042674535,1.10852013463732,1.10836565524836
21.9925365642523,1.30622032086567,1.30637765793859,1.3062344247545
22.0077745731976,1.5073644196496,1.5075043328696,1.50737695306379
22.0230125821429,1.70239823741492,1.70251724872577,1.70240889612375
22.0382505910882,1.88248185466598,1.8825787112986,1.88249053330574
22.0490816891301,1.99786100027371,1.9979428405256,1.9978683400255
22.0599127871719,2.10163649125733,2.10170469568159,2.10164261685985
22.0707438852138,2.19336557012356,2.19342189027733,2.19337063861301
22.0815749832557,2.27397280950949,2.2740192354437,2.27397699857374
22.0924060812975,2.34541109252193,2.34544953973089,2.34541457257677
22.1032371793394,2.40766478855709,2.40769697533773,2.40766771231846
22.1140682773813,2.46107934895329,2.46110681716026,2.46108185347015
22.1248993754231,2.50779776060792,2.50782170019738,2.50779995133882
22.1353684876006,2.54872741154328,2.54874869585618,2.54872936565791
22.1458375997781,2.58472343674653,2.58474272666997,2.58472521280202
22.1563067119556,2.61575027336097,2.6157681328715,2.61575192137925
22.166775824133,2.64312808166485,2.64314487122039,2.64312963360456
22.1777128092146,2.66933966842116,2.6693555413602,2.66934113786432
22.1886497942962,2.69188556699614,2.69190074003687,2.69188697320226
22.1995867793778,2.710352110776,2.71036676588708,2.71035346989115
22.2105237644594,2.72591544622324,2.72592969720073,2.72591676845391
22.2219508758748,2.74050218356015,2.74051608836701,2.74050347426548
22.2333779872901,2.75169656030376,2.7517101839909,2.75169782530436
22.2448050987055,2.75883507072376,2.75884845432264,2.75883631361093
22.2562322101209,2.76322515659451,2.76323835138351,2.76322638206421
22.2678519618193,2.76633833823942,2.76635141342057,2.76633955277586
22.2794717135178,2.76618036867739,2.76619334472378,2.7661815741123
22.2910914652163,2.76204399008827,2.76205686343671,2.76204518599954
22.3027112169147,2.75523028238932,2.75524308896308,2.75523147210581
22.3144970353672,2.74697882475668,2.7469916404096,2.74698001538565
22.3262828538197,2.73553870046027,2.73555153563668,2.73553989292889
22.3380686722721,2.72026864344014,2.72028148642426,2.72026983659174
22.3498544907246,2.70232279855025,2.70233568155838,2.70232399537849
22.3620208705484,2.68223758036596,2.68225058178529,2.68223878821032
22.3741872503723,2.65893982917228,2.65895296154983,2.65894104915966
22.3863536301961,2.63187528072703,2.63188853692681,2.63187651213137
22.3985200100199,2.60201853681753,2.60203195185496,2.60201978288979
22.4113453717801,2.56858888339386,2.56860254609084,2.56859015242921
22.4241707335404,2.53180359296759,2.53181752605149,2.5318048870367
22.4369960953006,2.49122024447834,2.4912344543481,2.49122156411261
22.4498214570608,2.44760015712105,2.44761468924181,2.44760150653186
22.4637278423994,2.39772449245804,2.39773946637345,2.39772588276411
22.477634227738,2.34417286902256,2.34418833064036,2.34417430443584
22.4915406130766,2.28664851798634,2.28666450225214,2.28665000167874
22.5054469984152,2.22567472517976,2.22569130403542,2.22567626379607
22.5211910692694,2.15309091091771,2.15310829221405,2.15309252370375
22.5369351401236,2.07619955344012,2.0762178396128,2.07620124981309
22.5526792109779,1.99492058431732,1.99493987845483,1.99492237372538
22.5684232818321,1.90956437712633,1.90958482303917,1.90956627280916
22.5878126376508,1.79929220209277,1.79931432096094,1.79929425211749
22.6072019934696,1.68351463417892,1.68353870958015,1.68351686457748
22.6265913492883,1.56270370993373,1.56273006376995,1.56270615020275
22.645980705107,1.4374111825642,1.43744020659609,1.43741386859688
22.6803691095608,1.20718435798596,1.20721926582113,1.20718758491372
22.7147575140147,0.973006814865892,0.973049374467011,0.973010743720211
22.7491459184685,0.746845581750624,0.746897758430857,0.746850390438124
22.7835343229224,0.546929509426148,0.546993174382613,0.546935365584029
22.8138120110283,0.411601518255587,0.411676474410171,0.411608399751632
22.8440896991343,0.335536979135511,0.335623847549916,0.335544937170985
22.8743673872402,0.338593257296533,0.338691916029066,0.338602274647733
22.9046450753462,0.438210677215799,0.438319805426541,0.438220627677971
22.923283414167,0.553393061492552,0.553507173137064,0.553403450920608
22.9419217529878,0.710506623663543,0.710623455878929,0.710517245560365
22.9605600918087,0.906211366441422,0.90632745856229,0.90622190717288
22.9791984306295,1.13258230069381,1.1326929682668,1.13259233767194
22.9978367694504,1.37577712257032,1.37587674235738,1.3757861511748
23.0164751082712,1.61887445451558,1.61895863740343,1.61888208237019
23.0351134470921,1.84666531988183,1.84673198082351,1.84667136221319
23.0537517859129,2.04497189792238,2.04502163990975,2.04497641289954
23.0634097224285,2.13331893332797,2.1333610473707,2.13332276089059
23.0730676589441,2.21250481317933,2.21254029520272,2.21250804330311
23.0827255954597,2.28274839980996,2.28277828367602,2.28275112573292
23.0923835319752,2.34505737077883,2.34508266216596,2.34505968304881
23.1020414684908,2.40082914431771,2.40085072796773,2.4008311224655
23.1116994050064,2.45023100043962,2.45024965189635,2.45023271419607
23.121357341522,2.49363856004358,2.49365495461262,2.49364007015086
23.1310152780375,2.53225616302732,2.53227082234645,2.53225751635924
23.1417638159871,2.57128651510658,2.57129965472897,2.57128773090059
23.1525123539367,2.60549960416334,2.60551161241633,2.60550071735127
23.1632608918863,2.63473199909316,2.63474321002724,2.63473303974991
23.1740094298358,2.66039693574658,2.6604075525264,2.66039792219023
23.1850048415449,2.68449099721128,2.68450110736837,2.68449193738222
23.196000253254,2.70503051001916,2.70504022974233,2.70503141441867
23.2069956649631,2.72156134277247,2.72157076819147,2.72156222006641
23.2179910766722,2.73524986877495,2.73525906277924,2.73525072470281
23.2294753668329,2.74793721255702,2.74794621237661,2.74793805061141
23.2409596569935,2.75724990133227,2.75725874201209,2.75725072469686
23.2524439471542,2.76250013728834,2.7625088380682,2.76250094766562
23.2639282373149,2.76501365793573,2.76502224985085,2.76501445820065
23.2755688884254,2.76623516060712,2.76624369049028,2.76623595516704
23.2872095395358,2.76420329630459,2.76421177557013,2.76420408619016
23.2988501906463,2.75821770394047,2.75822612834922,2.75821848870702
23.3104908417568,2.74956126684957,2.74956965923588,2.7495620486265
23.3223237023471,2.73939851492776,2.7394069252836,2.7393992984182
23.3341565629373,2.72605035063435,2.72605878564964,2.72605113643607
23.3459894235276,2.70888856613768,2.70889701820236,2.70888935349813
23.3578222841179,2.68903979057874,2.68904828086986,2.68904058147497
23.3700760751074,2.6668721623845,2.66688074298236,2.66687296171176
23.3823298660968,2.64147755354266,2.64148623340473,2.64147836211162
23.3945836570863,2.61231856436321,2.61232733984808,2.61231938179403
23.4068374480758,2.58033641534555,2.58034531015262,2.58033724384833
23.4198077966774,2.5444424855396,2.54445156005905,2.54444333077549
23.432778145279,2.50515431969114,2.50516359060583,2.50515518319065
23.4457484938806,2.46205094886573,2.46206042260228,2.46205183118922
23.4587188424822,2.41585533051127,2.41586503881816,2.41585623461386
23.4728643168106,2.36276268124108,2.36277270843154,2.36276361499678
23.487009791139,2.30591589849464,2.30592627871232,2.30591686505704
23.5011552654675,2.24504740397441,2.24505816501725,2.24504840589295
23.5153007397959,2.18064042819482,2.18065162213793,2.18064147030729
23.5314742301901,2.10323502889971,2.10324681010505,2.10323612557068
23.5476477205844,2.02137019408721,2.02138264064511,2.02137135254738
23.5638212109786,1.935017476018,1.93503066867252,1.93501870373042
23.5799947013728,1.84446785549625,1.8444819030881,1.84446916255438
23.6003894134679,1.72477228567403,1.72478760788643,1.72477371103285
23.6207841255629,1.59931071871835,1.59932754499958,1.59931228362164
23.641178837658,1.46878324166723,1.46880183559808,1.46878497049619
23.661573549753,1.33399658869999,1.33401726697975,1.33399851075122
23.7131205238755,0.98373310428918,0.98376071452905,0.98373566843606
23.7646674979979,0.653268583975316,0.653306008820104,0.653272055269424
23.8162144721204,0.406168957848146,0.406218780170594,0.40617357158202
23.8677614462429,0.331320110931282,0.331383276301755,0.331325948636311
23.8739199513756,0.338929945126399,0.338994643154253,0.338935922874421
23.8800784565083,0.350565827816887,0.35063202810261,0.350571942705247
23.886236961641,0.366358583101384,0.366426246960288,0.366364831467771
23.8923954667737,0.386427279263423,0.386496358214177,0.386433656548222
23.8985539719065,0.410877514464342,0.410947948501289,0.410884015053225
23.9047124770392,0.439798881458436,0.439870596898157,0.439805498485984
23.9108709821719,0.473259654502834,0.473332561424876,0.473266379619312
23.9170294873046,0.511304149115323,0.511378138593362,0.511310972234409
23.9372651902544,0.66864085624323,0.668717349497033,0.66864790411662
23.9575008932041,0.872888451994181,0.872964937656139,0.872895493941561
23.9777365961539,1.11497885273321,1.11505187118253,1.11498557196961
23.9979722991036,1.37901176190294,1.37907725864284,1.37901778775756
24.0182080020534,1.6419101614613,1.64196504720734,1.64191521394625
24.0384437050032,1.88317729686663,1.88321987549277,1.88318122062548
24.0586794079529,2.09021429736259,2.09024432848975,2.09021706775989
24.0789151109027,2.25649587918257,2.25651610307309,2.25649774833017
24.0875524714705,2.31545603652212,2.31547348703472,2.31545765169339
24.0961898320384,2.36840959691745,2.36842473776349,2.36841100035345
24.1048271926063,2.4157584217639,2.41577167525814,2.41575965197165
24.1134645531742,2.45830614075464,2.45831786956765,2.45830723083745
24.1221019137421,2.49692357798069,2.49693407449051,2.49692455466075
24.13073927431,2.53170606409416,2.53171557887251,2.53170695029444
24.1393766348779,2.5628782646596,2.56288700919078,2.5628790797462
24.1480139954457,2.59104211165016,2.59105024701516,2.59104287040048
24.1591908504687,2.62434888786545,2.62435639176453,2.62434958815985
24.1703677054916,2.65327020372152,2.65327723679566,2.65327086033504
24.1815445605145,2.67738530367993,2.67739200530879,2.67738592941897
24.1927214155374,2.69819190269302,2.6981983533011,2.69819250500445
24.2039062493496,2.71725816609329,2.71726440335276,2.7172587485432
24.2150910831617,2.73291430871198,2.73292037616074,2.73291487532962
24.2262759169738,2.74460454896282,2.74461047950081,2.74460510277479
24.2374607507859,2.75353505636726,2.75354087782217,2.75353559997374
24.2490311222124,2.76130619033818,2.76131192942316,2.76130672627413
24.2606014936388,2.76575703206994,2.76576270234532,2.76575756158828
24.2721718650652,2.76617429150074,2.76617989608318,2.76617481486603
24.2837422364917,2.76388876289698,2.76389431897139,2.76388928172127
24.2954438361719,2.76026779322157,2.76027333301685,2.76026831055111
24.3071454358522,2.75343397785595,2.75343950667003,2.75343449417126
24.3188470355325,2.74271405044156,2.74271956362889,2.74271456528063
24.3305486352128,2.72932977067627,2.72933528239002,2.7293302853678
24.3425311721747,2.71417556105369,2.71418110445395,2.71417607873107
24.3545137091366,2.69583127775321,2.69583685744658,2.69583179883194
24.3664962460986,2.6737046430407,2.67371025468917,2.67370516708785
24.3784787830605,2.64884743970185,2.64885309758047,2.64884796805679
24.3909954043854,2.62111096161458,2.62111670150791,2.62111149765366
24.4035120257104,2.59009411252885,2.59009994196963,2.5900946569423
24.4160286470353,2.55530575812533,2.5553116769641,2.55530631087469
24.4285452683603,2.51759761924539,2.51760364470586,2.51759818194492
24.4419463989828,2.47493228040971,2.47493845696037,2.47493285724312
24.4553475296054,2.42874887505954,2.42875521742927,2.42874946739207
24.468748660228,2.37868610129349,2.37869261838306,2.37868670993725
24.4821497908506,2.32536570835063,2.3253724252309,2.32536633565329
24.4970170038621,2.26311069591114,2.26311768152596,2.26311134834024
24.5118842168737,2.19685628565369,2.19686357132622,2.19685696612993
24.5267514298853,2.12642005439548,2.12642766912258,2.12642076561667
24.5416186428969,2.05218736550071,2.0521953546011,2.05218811171046
24.5591594901531,1.96020639618464,1.96021490588568,1.96020719107839
24.5767003374093,1.86329279699534,1.8633019049734,1.86329364784037
24.5942411846654,1.76159929341756,1.76160908456654,1.76160020815681
24.6117820319216,1.65543497324918,1.65544555494476,1.65543596194859
24.6360735770126,1.50182117410915,1.50183306779349,1.50182228561486
24.6603651221036,1.34189264682033,1.34190613763205,1.34189390788711
24.6846566671946,1.17777523749702,1.17779065842555,1.17777667939064
24.7089482122855,1.01228824770086,1.01230598184246,1.0122899064275
24.742417091404,0.78955009480796,0.789571706073824,0.789552117195228
24.7758859705224,0.588055213122547,0.588081494835105,0.588057673830431
24.8093548496408,0.428894760653428,0.428926366157686,0.428897721171852
24.8428237287593,0.337513193496325,0.337550471982501,0.337516686654725
24.8627349337506,0.326835491326678,0.326876134233745,0.326839300349178
24.8826461387419,0.355553932346836,0.355597820214568,0.355558046007764
24.9025573437332,0.428162221736006,0.428209055011161,0.428166611980032
24.9224685487245,0.547681774136371,0.547730953295236,0.547686384928482
24.9418514115434,0.709984630984722,0.710035082693859,0.709989362015997
24.9612342743623,0.914103587856871,0.914153649760558,0.914108283846237
24.9806171371811,1.15086762497717,1.15091510810068,1.150872081318
25,1.40524309438383,1.4052855346188,1.40524708037862

